Coordinated Planning for Stability Enhancement in High IBR-Penetrated Systems

Security and stability challenges in future power systems with high penetration Inverter-Based Resources (IBR) have been anticipated as one of the main barriers to decarbonization. Grid-following IBRs may become unstable under small disturbances in weak grids, while during transient processes, system stability and protection may be jeopardized due to the lack of sufficient Short-Circuit Current (SCC). To solve these challenges and achieve decarbonization, the future system has to be carefully planned. However, it remains unclear how both small-signal and transient stabilities can be considered during the system planning stage. In this context, this paper proposes a coordinated planning model of different resources in the transmission system, namely the synchronous condensers and GFM IBRs to enhance system stability. The system strength and SCC constraints are analytically derived by considering the different characteristics of synchronous units and IBRs, which are further effectively linearized through a novel data-driven approach, where an active sampling method is proposed to generate a representative data set. The significant economic value of the proposed coordinated planning framework in both system asset investment and system operation is demonstrated through detailed case studies.

==> figures/data/Cost_1/data0.txt <==
1.00	366.40
2.00	295.26
3.00	243.83
4.00	200.76
5.00	174.94


==> figures/data/Cost_1/data1.txt <==
1.00	367.40
2.00	285.80
3.00	225.70
4.00	187.12
5.00	164.27


==> figures/data/Cost_1/data2.txt <==
1.00	367.28
2.00	285.89
3.00	226.98
4.00	188.80
5.00	165.63


==> figures/data/Cost_2/data0.txt <==
1.00	26.17
2.00	52.79
3.00	57.47
4.00	73.02
5.00	78.68


==> figures/data/Cost_2/data1.txt <==
1.00	25.21
2.00	35.25
3.00	43.61
4.00	50.81
5.00	52.94


==> figures/data/Cost_2/data2.txt <==
1.00	25.60
2.00	35.77
3.00	54.92
4.00	60.59
5.00	63.30


==> figures/data/Cost_delay/data.txt <==
0	819.7
0.2	821.0
0.4	822.2
0.6	823.5
0.8	825.1
1	826.9


==> figures/data/His_f_df/data.txt <==
-0.800000000000000	4
-0.790000000000000	6
-0.780000000000000	7
-0.770000000000000	3
-0.760000000000000	2
-0.750000000000000	1
-0.740000000000000	1
-0.730000000000000	1
-0.720000000000000	0

==> figures/data/His_f_df/data1.txt <==
-0.774397317002684
-0.771850767220967
-0.774021165956163
-0.783688929030880
-0.796919999238001
-0.751187314240992
-0.753187559928016
-0.747720963696026
-0.790751481186589
-0.778577720750580
-0.761500031282536
-0.788211159188679
-0.776844428241708
-0.767037308371649
-0.785385026422843
-0.787589686971448
-0.727596533570941
-0.775376231283873
-0.737275005243256
-0.788458266025625
-0.793922598161035
-0.791546547513610
-0.766275318106431
-0.777585734073586

==> figures/data/His_f_df/data2.txt <==
-0.596546885138503
-0.583450648700894
-0.551813386078169
-0.626330650948576
-0.529444313481049
-0.583570703125313
-0.582188931061596
-0.551439772549121
-0.547773112572446
-0.559513267012995
-0.567911605550056
-0.590403639771917
-0.611204614396643
-0.618469423339801
-0.661575875367518
-0.844547385434627
-0.540673220740953
-0.511843172137805
-0.676981512437107
-0.701166496562663
-0.511780605589330
-0.541211747202373
-0.502774623880087
-0.661540773453570

==> figures/data/His_f_dfDel/data1.txt <==
-0.784391770970265
-0.780037300559412
-0.742866395799882
-0.806242296150727
-0.816812605847808
-0.762973173936891
-0.774761593125783
-0.813611159256149
-0.820208998503727
-0.821785240348884
-0.804706082030945
-0.816846176101162
-0.795398961834796
-0.785428621052045
-0.812541377348494
-0.815543671206247
-0.763541854507892
-0.793336222230757
-0.823828376054258
-0.765044949643353
-0.817041757684320
-0.790330388247585
-0.826776091553440
-0.831847961799853

==> figures/data/His_f_dfDel/data2.txt <==
-0.784391770970265
-0.780037300559412
-0.742866395799882
-0.806242296150727
-0.816812605847808
-0.762973173936891
-0.764761593125783
-0.813611159256149
-0.820208998503727
-0.821785240348884
-0.804706082030945
-0.816846176101162
-0.795398961834796
-0.785428621052045
-0.812541377348494
-0.815543671206247
-0.753541854507892
-0.793336222230757
-0.823828376054258
-0.755044949643353
-0.817041757684320
-0.790330388247585
-0.826776091553440
-0.831847961799853

==> figures/data/Overloading/data0.txt <==
0.01	0.15
0.02	0.15
0.03	0.15
0.04	0.15
0.05	0.15
0.06	0.38
0.07	0.38
0.08	0.38
0.09	0.38
0.1	0.38

==> figures/data/Overloading/data1.txt <==
0.01	1.06
0.02	1.06
0.03	1.06
0.04	1.06
0.05	1.06
0.06	0.00
0.07	0.00
0.08	0.00
0.09	0.00
0.1	0.00

==> figures/data/SCC_converge/data0.txt <==
1.00	34.44
2.00	31.45
3.00	30.79
4.00	30.64
5.00	30.61
6.00	30.60
7.00	30.60
8.00	30.60
9.00	30.60
10.00	30.60
11.00	30.60
12.00	30.60


==> figures/data/SCC_converge/data1.txt <==
1.00	40.53
2.00	37.45
3.00	36.77
4.00	36.62
5.00	36.58
6.00	36.58
7.00	36.57
8.00	36.57
9.00	36.57
10.00	36.57
11.00	36.57
12.00	36.57


==> figures/data/SCC_converge/data2.txt <==
1.00	29.70
2.00	25.71
3.00	25.06
4.00	24.95
5.00	24.93
6.00	24.93
7.00	24.93
8.00	24.93
9.00	24.93
10.00	24.93
11.00	24.93


==> figures/data/SCC_converge/data3.txt <==
1.00	34.30
2.00	31.34
3.00	31.10
4.00	31.08
5.00	31.08
6.00	31.08
7.00	31.08
8.00	31.08


==> figures/data/Sampling/data0.txt <==
1	4302
2	164
3	10
4	248
5	16
6	9
7	0


==> figures/data/Sampling/data1.txt <==
1	4691
7	4691


==> figures/data/Sampling/data2.txt <==
1	737
7	737


==> figures/data/f_HD/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-2.77937201706439e-06
1.10000000000000	-0.0233717343447800
1.20000000000000	-0.0467179949990838
1.30000000000000	-0.0700252866794368
1.40000000000000	-0.0932770103274637
1.50000000000000	-0.111200311348302
1.60000000000000	-0.129042757145647
1.70000000000000	-0.146792975937292
1.80000000000000	-0.164439852637229
1.90000000000000	-0.181972532476146
2	-0.199380424375434
2.10000000000000	-0.216653204076429
2.20000000000000	-0.233780817026772
2.30000000000000	-0.250753481025897
2.40000000000000	-0.267561688631817
2.50000000000000	-0.284196209331479
2.60000000000000	-0.300648091477128
2.70000000000000	-0.316908663991212
2.80000000000000	-0.332969537842504
2.90000000000000	-0.348822607296231
3	-0.364460050941099
3.10000000000000	-0.379874332496251
3.20000000000000	-0.395058201401246
3.30000000000000	-0.410004693192303
3.40000000000000	-0.424707129668126
3.50000000000000	-0.439159118848711
3.60000000000000	-0.453354554730662
3.70000000000000	-0.467287616842582
3.80000000000000	-0.480952769604229
3.90000000000000	-0.494344761493187
4	-0.507458624022869
4.10000000000000	-0.520289670535758
4.20000000000000	-0.532833494815837
4.30000000000000	-0.545085969524254
4.40000000000000	-0.557043244462276
4.50000000000000	-0.568701744665700
4.60000000000000	-0.580058168334884
4.70000000000000	-0.591109484604660
4.80000000000000	-0.601852931158383
4.90000000000000	-0.612286011690452
5	-0.622406493221650
5.10000000000000	-0.632212403271687
5.20000000000000	-0.641702026893371
5.30000000000000	-0.650873903572832
5.40000000000000	-0.659726824000264
5.50000000000000	-0.668259826715670
5.60000000000000	-0.676472194634090
5.70000000000000	-0.684363451454821
5.80000000000000	-0.691933357959137
5.90000000000000	-0.699181908201017
6	-0.706109325595409
6.10000000000000	-0.712716058908516
6.20000000000000	-0.719002778154638
6.30000000000000	-0.724970370404045
6.40000000000000	-0.730619935506373
6.50000000000000	-0.735952781734016
6.60000000000000	-0.740970421349947
6.70000000000000	-0.745674566104437
6.80000000000000	-0.750067122665025
6.90000000000000	-0.754150187984172
7	-0.757926044608911
7.10000000000000	-0.761397155936835
7.20000000000000	-0.764566161422701
7.30000000000000	-0.767435871739898
7.40000000000000	-0.770009263900991
7.50000000000000	-0.772289476341505
7.60000000000000	-0.774279803971082
7.70000000000000	-0.775983693196077
7.80000000000000	-0.777404736917636
7.90000000000000	-0.778546669509226
8	-0.779413361777548
8.10000000000000	-0.780008815910716
8.20000000000000	-0.780337160417500
8.30000000000000	-0.780402645061419
8.40000000000000	-0.780209635793357
8.50000000000000	-0.779762609686369
8.60000000000000	-0.779066149876227
8.70000000000000	-0.778124940511247
8.80000000000000	-0.776943761714818
8.90000000000000	-0.775527484564034
9	-0.773881066087727
9.10000000000000	-0.772009544287154
9.20000000000000	-0.769918033182498
9.30000000000000	-0.767611717888302
9.40000000000000	-0.765095849720840
9.50000000000000	-0.762375741340401
9.60000000000000	-0.759456761931356
9.70000000000000	-0.756344332422804
9.80000000000000	-0.753043920752545
9.90000000000000	-0.749561037177013
10	-0.745901229629758
10.1000000000000	-0.742070079130955
10.2000000000000	-0.738073195250385
10.3000000000000	-0.733916211626197
10.4000000000000	-0.729604781541737
10.5000000000000	-0.725144573562608
10.6000000000000	-0.720541267236077
10.7000000000000	-0.715800548854826
10.8000000000000	-0.710928107287026
10.9000000000000	-0.705929629874555
11	-0.700810798401181
11.1000000000000	-0.695577285132376
11.2000000000000	-0.690234748928409
11.3000000000000	-0.684788831432257
11.4000000000000	-0.679245153333785
11.5000000000000	-0.673609310711587
11.6000000000000	-0.667886871453809
11.7000000000000	-0.662083371759147
11.8000000000000	-0.656204312719210
11.9000000000000	-0.650255156983291
12	-0.644241325506553
12.1000000000000	-0.638168194382559
12.2000000000000	-0.632041091760959
12.3000000000000	-0.625865294851150
12.4000000000000	-0.619646027012554
12.5000000000000	-0.613388454932181
12.6000000000000	-0.607097685889983
12.7000000000000	-0.600778765112512
12.8000000000000	-0.594436673215269
12.9000000000000	-0.588076323734078
13	-0.581702560745763
13.1000000000000	-0.575320156578320
13.2000000000000	-0.568933809610708
13.3000000000000	-0.562548142162344
13.4000000000000	-0.556167698472279
13.5000000000000	-0.549796942768009
13.6000000000000	-0.543440257423779
13.7000000000000	-0.537101941208208
13.8000000000000	-0.530786207620973
13.9000000000000	-0.524497183318246
14	-0.518238906626522
14.1000000000000	-0.512015326144409
14.2000000000000	-0.505830299431907
14.3000000000000	-0.499687591786637
14.4000000000000	-0.493590875106431
14.5000000000000	-0.487543726837656
14.6000000000000	-0.481549629008572
14.7000000000000	-0.475611967346992
14.8000000000000	-0.469734030481454
14.9000000000000	-0.463919009225074
15	-0.458169995941212
15.1000000000000	-0.452489983990015
15.2000000000000	-0.446881867254883
15.3000000000000	-0.441348439747853
15.4000000000000	-0.435892395292862
15.5000000000000	-0.430516327285794
15.6000000000000	-0.425222728530213
15.7000000000000	-0.420013991147607
15.8000000000000	-0.414892406560975
15.9000000000000	-0.409860165550526
16	-0.404919358380245
16.1000000000000	-0.400071974994043
16.2000000000000	-0.395319905280187
16.3000000000000	-0.390664939402664
16.4000000000000	-0.386108768198143
16.5000000000000	-0.381652983637117
16.6000000000000	-0.377299079347850
16.7000000000000	-0.373048451201681
16.8000000000000	-0.368902397958246
16.9000000000000	-0.364862121969151
17	-0.360928729938604
17.1000000000000	-0.357103233739529
17.2000000000000	-0.353386551283619
17.3000000000000	-0.349779507443825
17.4000000000000	-0.346282835027735
17.5000000000000	-0.342897175800289
17.6000000000000	-0.339623081554280
17.7000000000000	-0.336461015227074
17.8000000000000	-0.333411352061970
17.9000000000000	-0.330474380812629
18	-0.327650304988985
18.1000000000000	-0.324939244143060
18.2000000000000	-0.322341235193090
18.3000000000000	-0.319856233784364
18.4000000000000	-0.317484115685220
18.5000000000000	-0.315224678216570
18.6000000000000	-0.313077641713413
18.7000000000000	-0.311042651016720
18.8000000000000	-0.309119276994147
18.9000000000000	-0.307307018087979
19	-0.305605301888773
19.1000000000000	-0.304013486733121
19.2000000000000	-0.302530863323999
19.3000000000000	-0.301156656372169
19.4000000000000	-0.299890026257107
19.5000000000000	-0.298730070705941
19.6000000000000	-0.297675826488899
19.7000000000000	-0.296726271129794
19.8000000000000	-0.295880324630048
19.9000000000000	-0.295136851204822
20	-0.294494661029799
20.1000000000000	-0.293952511997189
20.2000000000000	-0.293509111479569
20.3000000000000	-0.293163118100138
20.4000000000000	-0.292913143508047
20.5000000000000	-0.292757754157434
20.6000000000000	-0.292695473088830
20.7000000000000	-0.292724781711647
20.8000000000000	-0.292844121586427
20.9000000000000	-0.293051896205616
21	-0.293346472771588
21.1000000000000	-0.293726183970725
21.2000000000000	-0.294189329742328
21.3000000000000	-0.294734179041202
21.4000000000000	-0.295358971592756
21.5000000000000	-0.296061919639488
21.6000000000000	-0.296841209677770
21.7000000000000	-0.297695004183829
21.8000000000000	-0.298621443327900
21.9000000000000	-0.299618646675522
22	-0.300684714874955
22.1000000000000	-0.301817731329788
22.2000000000000	-0.303015763855757
22.3000000000000	-0.304276866320875
22.4000000000000	-0.305599080267978
22.5000000000000	-0.306980436518827
22.6000000000000	-0.308418956758935
22.7000000000000	-0.309912655102295
22.8000000000000	-0.311459539635256
22.9000000000000	-0.313057613938773
23	-0.314704878588319
23.1000000000000	-0.316399332630766
23.2000000000000	-0.318138975037558
23.3000000000000	-0.319921806133546
23.4000000000000	-0.321745829000874
23.5000000000000	-0.323609050857323
23.6000000000000	-0.325509484408574
23.7000000000000	-0.327445149173852
23.8000000000000	-0.329414072784456
23.9000000000000	-0.331414292254700
24	-0.333443855224829
24.1000000000000	-0.335500821175488
24.2000000000000	-0.337583262613353
24.3000000000000	-0.339689266227570
24.4000000000000	-0.341816934016663
24.5000000000000	-0.343964384385596
24.6000000000000	-0.346129753212720
24.7000000000000	-0.348311194886344
24.8000000000000	-0.350506883310692
24.9000000000000	-0.352715012881060
25	-0.354933799427976
25.1000000000000	-0.357161481130220
25.2000000000000	-0.359396319396578
25.3000000000000	-0.361636599716216
25.4000000000000	-0.363880632477599
25.5000000000000	-0.366126753755902
25.6000000000000	-0.368373326068878
25.7000000000000	-0.370618739101168
25.8000000000000	-0.372861410397076
25.9000000000000	-0.375099786021834
26	-0.377332341191420
26.1000000000000	-0.379557580871010
26.2000000000000	-0.381774040342157
26.3000000000000	-0.383980285738819
26.4000000000000	-0.386174914552382
26.5000000000000	-0.388356556105831
26.6000000000000	-0.390523871997254
26.7000000000000	-0.392675556512873
26.8000000000000	-0.394810337009821
26.9000000000000	-0.396926974268904
27	-0.399024262817592
27.1000000000000	-0.401101031223515
27.2000000000000	-0.403156142358741
27.3000000000000	-0.405188493635155
27.4000000000000	-0.407197017211236
27.5000000000000	-0.409180680170577
27.6000000000000	-0.411138484672496
27.7000000000000	-0.413069468075086
27.8000000000000	-0.414972703031098
27.9000000000000	-0.416847297557025
28	-0.418692395075808
28.1000000000000	-0.420507174433555
28.2000000000000	-0.422290849890712
28.3000000000000	-0.424042671088122
28.4000000000000	-0.425761922988404
28.5000000000000	-0.427447925793120
28.6000000000000	-0.429100034836199
28.7000000000000	-0.430717640454076
28.8000000000000	-0.432300167833043
28.9000000000000	-0.433847076834308
29	-0.435357861797238
29.1000000000000	-0.436832051321322
29.2000000000000	-0.438269208027344
29.3000000000000	-0.439668928298297
29.4000000000000	-0.441030842000556
29.5000000000000	-0.442354612185851
29.6000000000000	-0.443639934774566
29.7000000000000	-0.444886538220895
29.8000000000000	-0.446094183160426
29.9000000000000	-0.447262662040671
30	-0.448391798735102
30.1000000000000	-0.449481448141258
30.2000000000000	-0.450531495763451
30.3000000000000	-0.451541857280651
30.4000000000000	-0.452512478100098
30.5000000000000	-0.453443332897192
30.6000000000000	-0.454334425142234
30.7000000000000	-0.455185786614565
30.8000000000000	-0.455997476904664
30.9000000000000	-0.456769582904771
31	-0.457502218288570
31.1000000000000	-0.458195522980512
31.2000000000000	-0.458849662615318
31.3000000000000	-0.459464827988202
31.4000000000000	-0.460041234496391
31.5000000000000	-0.460579121572449
31.6000000000000	-0.461078752109985
31.7000000000000	-0.461540411882252
31.8000000000000	-0.461964408954189
31.9000000000000	-0.462351073088427
32	-0.462700755145786
32.1000000000000	-0.463013826480793
32.2000000000000	-0.463290678332711
32.3000000000000	-0.463531721212624
32.4000000000000	-0.463737384287043
32.5000000000000	-0.463908114758566
32.6000000000000	-0.464044377244059
32.7000000000000	-0.464146653150853
32.8000000000000	-0.464215440051439
32.9000000000000	-0.464251251057120
33	-0.464254614191099
33.1000000000000	-0.464226071761448
33.2000000000000	-0.464166179734417
33.3000000000000	-0.464075507108511
33.4000000000000	-0.463954635289784
33.5000000000000	-0.463804157468771
33.6000000000000	-0.463624677999459
33.7000000000000	-0.463416811780735
33.8000000000000	-0.463181183640686
33.9000000000000	-0.462918427724150
34	-0.462629186883907
34.1000000000000	-0.462314112075873
34.2000000000000	-0.461973861758671
34.3000000000000	-0.461609101297925
34.4000000000000	-0.461220502375625
34.5000000000000	-0.460808742404907
34.6000000000000	-0.460374503950564
34.7000000000000	-0.459918474155610
34.8000000000000	-0.459441344174205
34.9000000000000	-0.458943808611241
35	-0.458426564968864
35.1000000000000	-0.457890313100235
35.2000000000000	-0.457335754670771
35.3000000000000	-0.456763592627142
35.4000000000000	-0.456174530674270
35.5000000000000	-0.455569272760565
35.6000000000000	-0.454948522571626
35.7000000000000	-0.454312983032633
35.8000000000000	-0.453663355819633
35.9000000000000	-0.453000340879923
36	-0.452324635961712
36.1000000000000	-0.451636936153256
36.2000000000000	-0.450937933431622
36.3000000000000	-0.450228316221246
36.4000000000000	-0.449508768962438
36.5000000000000	-0.448779971689973
36.6000000000000	-0.448042599621900
36.7000000000000	-0.447297322758687
36.8000000000000	-0.446544805492819
36.9000000000000	-0.445785706228954
37	-0.445020677014719
37.1000000000000	-0.444250363182251
37.2000000000000	-0.443475403000533
37.3000000000000	-0.442696427338616
37.4000000000000	-0.441914059339771
37.5000000000000	-0.441128914106617
37.6000000000000	-0.440341598397281
37.7000000000000	-0.439552710332600
37.8000000000000	-0.438762839114416
37.9000000000000	-0.437972564754944
38	-0.437182457817254
38.1000000000000	-0.436393079166847
38.2000000000000	-0.435604979734312
38.3000000000000	-0.434818700289070
38.4000000000000	-0.434034771224148
38.5000000000000	-0.433253712351986
38.6000000000000	-0.432476032711206
38.7000000000000	-0.431702230384316
38.8000000000000	-0.430932792326297
38.9000000000000	-0.430168194203994
39	-0.429408900246268
39.1000000000000	-0.428655363104813
39.2000000000000	-0.427908023725579
39.3000000000000	-0.427167311230696
39.4000000000000	-0.426433642810823
39.5000000000000	-0.425707423627805
39.6000000000000	-0.424989046727564
39.7000000000000	-0.424278892963074
39.8000000000000	-0.423577330927347
39.9000000000000	-0.422884716896276
40	-0.422201394781237
40.1000000000000	-0.421527696091295
40.2000000000000	-0.420863939904907
40.3000000000000	-0.420210432850951
40.4000000000000	-0.419567469098974
40.5000000000000	-0.418935330358477
40.6000000000000	-0.418314285887109
40.7000000000000	-0.417704592507605
40.8000000000000	-0.417106494633311
40.9000000000000	-0.416520224302133
41	-0.415946001218748
41.1000000000000	-0.415384032804899
41.2000000000000	-0.414834514257614
41.3000000000000	-0.414297628615169
41.4000000000000	-0.413773546830613
41.5000000000000	-0.413262427852684
41.6000000000000	-0.412764418713934
41.7000000000000	-0.412279654625868
41.8000000000000	-0.411808259080925
41.9000000000000	-0.411350343961107
42	-0.410906009653066
42.1000000000000	-0.410475345169460
42.2000000000000	-0.410058428276388
42.3000000000000	-0.409655325626706
42.4000000000000	-0.409266092899039
42.5000000000000	-0.408890774942280
42.6000000000000	-0.408529405925399
42.7000000000000	-0.408182009492350
42.8000000000000	-0.407848598921887
42.9000000000000	-0.407529177292094
43	-0.407223737649429
43.1000000000000	-0.406932263182089
43.2000000000000	-0.406654727397492
43.3000000000000	-0.406391094303693
43.4000000000000	-0.406141318594528
43.5000000000000	-0.405905345838296
43.6000000000000	-0.405683112669781
43.7000000000000	-0.405474546985430
43.8000000000000	-0.405279568141479
43.9000000000000	-0.405098087154858
44	-0.404930006906662
44.1000000000000	-0.404775222348016
44.2000000000000	-0.404633620708140
44.3000000000000	-0.404505081704431
44.4000000000000	-0.404389477754378
44.5000000000000	-0.404286674189123
44.6000000000000	-0.404196529468498
44.7000000000000	-0.404118895397351
44.8000000000000	-0.404053617342991
44.9000000000000	-0.404000534453572
45	-0.403959479877249
45.1000000000000	-0.403930280981937
45.2000000000000	-0.403912759575503
45.3000000000000	-0.403906732126231
45.4000000000000	-0.403912009983387
45.5000000000000	-0.403928399597747
45.6000000000000	-0.403955702741905
45.7000000000000	-0.403993716730227
45.8000000000000	-0.404042234638292
45.9000000000000	-0.404101045521669
46	-0.404169934633901
46.1000000000000	-0.404248683643523
46.2000000000000	-0.404337070850017
46.3000000000000	-0.404434871398523
46.4000000000000	-0.404541857493216
46.5000000000000	-0.404657798609184
46.6000000000000	-0.404782461702704
46.7000000000000	-0.404915611419785
46.8000000000000	-0.405057010302852
46.9000000000000	-0.405206418995470
47	-0.405363596444979
47.1000000000000	-0.405528300102940
47.2000000000000	-0.405700286123286
47.3000000000000	-0.405879309558064
47.4000000000000	-0.406065124550688
47.5000000000000	-0.406257484526588
47.6000000000000	-0.406456142381175
47.7000000000000	-0.406660850665026
47.8000000000000	-0.406871361766206
47.9000000000000	-0.407087428089652
48	-0.407308802233522
48.1000000000000	-0.407535237162457
48.2000000000000	-0.407766486377665
48.3000000000000	-0.408002304083773
48.4000000000000	-0.408242445352371
48.5000000000000	-0.408486666282193
48.6000000000000	-0.408734724155884
48.7000000000000	-0.408986377593275
48.8000000000000	-0.409241386701149
48.9000000000000	-0.409499513219417
49	-0.409760520663685
49.1000000000000	-0.410024174464156
49.2000000000000	-0.410290242100836
49.3000000000000	-0.410558493235005
49.4000000000000	-0.410828699836931
49.5000000000000	-0.411100636309787
49.6000000000000	-0.411374079609755
49.7000000000000	-0.411648809362289
49.8000000000000	-0.411924607974529
49.9000000000000	-0.412201260743836
50	-0.412478555962445

==> figures/data/f_HD/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.233748033182592
1.10000000000000	-0.233603450119474
1.20000000000000	-0.233294637429209
1.30000000000000	-0.232824572372042
1.40000000000000	-0.179598746298759
1.50000000000000	-0.178847899081966
1.60000000000000	-0.177982063249868
1.70000000000000	-0.177003786836305
1.80000000000000	-0.175915655317946
1.90000000000000	-0.174720289141213
2	-0.173420341265763
2.10000000000000	-0.172018494726014
2.20000000000000	-0.170517460212157
2.30000000000000	-0.168919973672037
2.40000000000000	-0.167228793935275
2.50000000000000	-0.165446700360956
2.60000000000000	-0.163576490510151
2.70000000000000	-0.161620977844528
2.80000000000000	-0.159582989452257
2.90000000000000	-0.157465363802363
3	-0.155270948528661
3.10000000000000	-0.153002598244358
3.20000000000000	-0.150663172388350
3.30000000000000	-0.148255533104248
3.40000000000000	-0.145782543153064
3.50000000000000	-0.143247063860506
3.60000000000000	-0.140651953099750
3.70000000000000	-0.138000063310549
3.80000000000000	-0.135294239555454
3.90000000000000	-0.132537317613951
4	-0.129732122115190
4.10000000000000	-0.126881464710041
4.20000000000000	-0.123988142283069
4.30000000000000	-0.121054935205084
4.40000000000000	-0.118084605626785
4.50000000000000	-0.115079895814064
4.60000000000000	-0.112043526525432
4.70000000000000	-0.108978195432032
4.80000000000000	-0.105886575580642
4.90000000000000	-0.102771313900055
5	-0.0996350297511529
5.10000000000000	-0.0964803135210035
5.20000000000000	-0.0933097252612162
5.30000000000000	-0.0901257933708042
5.40000000000000	-0.0869310133237375
5.50000000000000	-0.0837278464413463
5.60000000000000	-0.0805187187096967
5.70000000000000	-0.0773060196420290
5.80000000000000	-0.0740921011863121
5.90000000000000	-0.0708792766779366
6	-0.0676698198375367
6.10000000000000	-0.0644659638138974
6.20000000000000	-0.0612699002718726
6.30000000000000	-0.0580837785252113
6.40000000000000	-0.0549097047141530
6.50000000000000	-0.0517497410276322
6.60000000000000	-0.0486059049698934
6.70000000000000	-0.0454801686712976
6.80000000000000	-0.0423744582430684
6.90000000000000	-0.0392906531757009
7	-0.0362305857807300
7.10000000000000	-0.0331960406755281
7.20000000000000	-0.0301887543107763
7.30000000000000	-0.0272104145402335
7.40000000000000	-0.0242626602323947
7.50000000000000	-0.0213470809236171
7.60000000000000	-0.0184652165122643
7.70000000000000	-0.0156185569933953
7.80000000000000	-0.0128085422335112
7.90000000000000	-0.0100365617848455
8	-0.00730395473866626
8.10000000000000	-0.00461200961704060
8.20000000000000	-0.00196196430249440
8.30000000000000	0.000644993995021261
8.40000000000000	0.00320772873445796
8.50000000000000	0.00572515400391195
8.60000000000000	0.00819623444541273
8.70000000000000	0.0106199851449090
8.80000000000000	0.0129954714881139
8.90000000000000	0.0153218089828849
9	0.0175981630488286
9.10000000000000	0.0198237487748274
9.20000000000000	0.0219978306452042
9.30000000000000	0.0241197222352424
9.40000000000000	0.0261887858767966
9.50000000000000	0.0282044322947313
9.60000000000000	0.0301661202149398
9.70000000000000	0.0320733559446974
9.80000000000000	0.0339256929261148
9.90000000000000	0.0357227312634607
10	0.0374641172251291
10.1000000000000	0.0391495427210336
10.2000000000000	0.0407787447562131
10.3000000000000	0.0423515048614383
10.4000000000000	0.0438676485016108
10.5000000000000	0.0453270444627504
10.6000000000000	0.0467296042183686
10.7000000000000	0.0480752812760213
10.8000000000000	0.0493640705048464
10.9000000000000	0.0505960074448823
11	0.0517711675989619
11.1000000000000	0.0528896657079878
11.2000000000000	0.0539516550103786
11.3000000000000	0.0549573264864811
11.4000000000000	0.0559069080887428
11.5000000000000	0.0568006639584307
11.6000000000000	0.0576388936296809
11.7000000000000	0.0584219312216592
11.8000000000000	0.0591501446196121
11.9000000000000	0.0598239346455731
12	0.0604437342194958
12.1000000000000	0.0610100075115678
12.2000000000000	0.0615232490864612
12.3000000000000	0.0619839830402651
12.4000000000000	0.0623927621308373
12.5000000000000	0.0627501669023082
12.6000000000000	0.0630568048044581
12.7000000000000	0.0633133093076823
12.8000000000000	0.0635203390142507
12.9000000000000	0.0636785767665567
13	0.0637887287530424
13.1000000000000	0.0638515236124786
13.2000000000000	0.0638677115372638
13.3000000000000	0.0638380633764000
13.4000000000000	0.0637633697387891
13.5000000000000	0.0636444400974878
13.6000000000000	0.0634821018955390
13.7000000000000	0.0632771996539946
13.8000000000000	0.0630305940827287
13.9000000000000	0.0627431611946283
14	0.0624157914237350
14.1000000000000	0.0620493887479059
14.2000000000000	0.0616448698165361
14.3000000000000	0.0612031630838866
14.4000000000000	0.0607252079485396
14.5000000000000	0.0602119538994899
14.6000000000000	0.0596643596693745
14.7000000000000	0.0590833923953213
14.8000000000000	0.0584700267878893
14.9000000000000	0.0578252443085569
15	0.0571500323562012
15.1000000000000	0.0564453834629984
15.2000000000000	0.0557122945001608
15.3000000000000	0.0549517658939119
15.4000000000000	0.0541648008520855
15.5000000000000	0.0533524046017246
15.6000000000000	0.0525155836380395
15.7000000000000	0.0516553449850655
15.8000000000000	0.0507726954683591
15.9000000000000	0.0498686410000414
16	0.0489441858764978
16.1000000000000	0.0480003320890188
16.2000000000000	0.0470380786476580
16.3000000000000	0.0460584209185678
16.4000000000000	0.0450623499750573
16.5000000000000	0.0440508519626097
16.6000000000000	0.0430249074780720
16.7000000000000	0.0419854909632265
16.8000000000000	0.0409335701129326
16.9000000000000	0.0398701052980185
17	0.0387960490030852
17.1000000000000	0.0377123452793752
17.2000000000000	0.0366199292128417
17.3000000000000	0.0355197264075439
17.4000000000000	0.0344126524844784
17.5000000000000	0.0332996125959475
17.6000000000000	0.0321815009555461
17.7000000000000	0.0310592003838447
17.8000000000000	0.0299335818698264
17.9000000000000	0.0288055041481265
18	0.0276758132921122
18.1000000000000	0.0265453423228254
18.2000000000000	0.0254149108338027
18.3000000000000	0.0242853246317723
18.4000000000000	0.0231573753932194
18.5000000000000	0.0220318403367965
18.6000000000000	0.0209094819115478
18.7000000000000	0.0197910475009051
18.8000000000000	0.0186772691423991
18.9000000000000	0.0175688632630269
19	0.0164665304301948
19.1000000000000	0.0153709551181603
19.2000000000000	0.0142828054898735
19.3000000000000	0.0132027331941188
19.4000000000000	0.0121313731778434
19.5000000000000	0.0110693435135510
19.6000000000000	0.0100172452416320
19.7000000000000	0.00897566222749182
19.8000000000000	0.00794516103332995
19.9000000000000	0.00692629080441626
20	0.00591958316970228
20.1000000000000	0.00492555215659598
20.2000000000000	0.00394469411972673
20.3000000000000	0.00297748768351239
20.4000000000000	0.00202439369833949
20.5000000000000	0.00108585521016086
20.6000000000000	0.000162297443304231
20.7000000000000	-0.000745872203715764
20.8000000000000	-0.00163826414959829
20.9000000000000	-0.00251450660908978
21	-0.00337424555947714
21.1000000000000	-0.00421714469497128
21.2000000000000	-0.00504288536921702
21.3000000000000	-0.00585116652616872
21.4000000000000	-0.00664170461957821
21.5000000000000	-0.00741423352134194
21.6000000000000	-0.00816850441895992
21.7000000000000	-0.00890428570236392
21.8000000000000	-0.00962136284037145
21.9000000000000	-0.0103195382470304
22	-0.0109986311381187
22.1000000000000	-0.0116584773780653
22.2000000000000	-0.0122989293175632
22.3000000000000	-0.0129198556221490
22.4000000000000	-0.0135211410920180
22.5000000000000	-0.0141026864733563
22.6000000000000	-0.0146644082614605
22.7000000000000	-0.0152062384959307
22.8000000000000	-0.0157281245482083
22.9000000000000	-0.0162300289017454
23	-0.0167119289250813
23.1000000000000	-0.0171738166381102
23.2000000000000	-0.0176156984718203
23.3000000000000	-0.0180375950217841
23.4000000000000	-0.0184395407956814
23.5000000000000	-0.0188215839551380
23.6000000000000	-0.0191837860521539
23.7000000000000	-0.0195262217604055
23.8000000000000	-0.0198489786016964
23.9000000000000	-0.0201521566678344
24	-0.0204358683382094
24.1000000000000	-0.0207002379933469
24.2000000000000	-0.0209454017247076
24.3000000000000	-0.0211715070410038
24.4000000000000	-0.0213787125713015
24.5000000000000	-0.0215671877651725
24.6000000000000	-0.0217371125901602
24.7000000000000	-0.0218886772268219
24.8000000000000	-0.0220220817616016
24.9000000000000	-0.0221375358777949
25	-0.0222352585448522
25.1000000000000	-0.0223154777062749
25.2000000000000	-0.0223784299663467
25.3000000000000	-0.0224243602759476
25.4000000000000	-0.0224535216176844
25.5000000000000	-0.0224661746905803
25.6000000000000	-0.0224625875945499
25.7000000000000	-0.0224430355148922
25.8000000000000	-0.0224078004070261
25.9000000000000	-0.0223571706816865
26	-0.0222914408908015
26.1000000000000	-0.0222109114142592
26.2000000000000	-0.0221158881477789
26.3000000000000	-0.0220066821920831
26.4000000000000	-0.0218836095435759
26.5000000000000	-0.0217469907867217
26.6000000000000	-0.0215971507883130
26.7000000000000	-0.0214344183938181
26.8000000000000	-0.0212591261259857
26.9000000000000	-0.0210716098858858
27	-0.0208722086565605
27.1000000000000	-0.0206612642094500
27.2000000000000	-0.0204391208137569
27.3000000000000	-0.0202061249489088
27.4000000000000	-0.0199626250202707
27.5000000000000	-0.0197089710782548
27.6000000000000	-0.0194455145409736
27.7000000000000	-0.0191726079205719
27.8000000000000	-0.0188906045533725
27.9000000000000	-0.0185998583339649
28	-0.0183007234533587
28.1000000000000	-0.0179935541413220
28.2000000000000	-0.0176787044130161
28.3000000000000	-0.0173565278200385
28.4000000000000	-0.0170273772059744
28.5000000000000	-0.0166916044665581
28.6000000000000	-0.0163495603145351
28.7000000000000	-0.0160015940493178
28.8000000000000	-0.0156480533315142
28.9000000000000	-0.0152892839624117
29	-0.0149256296684896
29.1000000000000	-0.0145574318910284
29.2000000000000	-0.0141850295808819
29.3000000000000	-0.0138087589984705
29.4000000000000	-0.0134289535190523
29.5000000000000	-0.0130459434433209
29.6000000000000	-0.0126600558133766
29.7000000000000	-0.0122716142341104
29.8000000000000	-0.0118809387000409
29.9000000000000	-0.0114883454276322
30	-0.0110941466931210
30.1000000000000	-0.0106986506758809
30.2000000000000	-0.0103021613073344
30.3000000000000	-0.00990497812543499
30.4000000000000	-0.00950739613472518
30.5000000000000	-0.00910970567197819
30.6000000000000	-0.00871219227742517
30.7000000000000	-0.00831513657156616
30.8000000000000	-0.00791881413755899
30.9000000000000	-0.00752349540917570
31	-0.00712944556431422
31.1000000000000	-0.00673692442404700
31.2000000000000	-0.00634618635718595
31.3000000000000	-0.00595748019033893
31.4000000000000	-0.00557104912343057
31.5000000000000	-0.00518713065065586
31.6000000000000	-0.00480595648682931
31.7000000000000	-0.00442775249909592
31.8000000000000	-0.00405273864395927
31.9000000000000	-0.00368112890958261
32	-0.00331313126331903
32.1000000000000	-0.00294894760441485
32.2000000000000	-0.00258877372183778
32.3000000000000	-0.00223279925717236
32.4000000000000	-0.00188120767252279
32.5000000000000	-0.00153417622336396
32.6000000000000	-0.00119187593627608
32.7000000000000	-0.000854471591496475
32.8000000000000	-0.000522121710221240
32.9000000000000	-0.000194978546584266
33	0.000126811915756785
33.1000000000000	0.000443109962503976
33.2000000000000	0.000753782143150121
33.3000000000000	0.00105870126103283
33.4000000000000	0.00135774635909436
33.5000000000000	0.00165080270142969
33.6000000000000	0.00193776175070554
33.7000000000000	0.00221852114153649
33.8000000000000	0.00249298464990426
33.9000000000000	0.00276106215871074
34	0.00302266961954991
34.1000000000000	0.00327772901079382
34.2000000000000	0.00352616829208327
34.3000000000000	0.00376792135531215
34.4000000000000	0.00400292797220607
34.5000000000000	0.00423113373858391
34.6000000000000	0.00445249001540108
34.7000000000000	0.00466695386666911
34.8000000000000	0.00487448799434866
34.9000000000000	0.00507506067031381
35	0.00526864566548386
35.1000000000000	0.00545522217622355
35.2000000000000	0.00563477474810555
35.3000000000000	0.00580729319713827
35.4000000000000	0.00597277252855709
35.5000000000000	0.00613121285327327
35.6000000000000	0.00628261930208631
35.7000000000000	0.00642700193775332
35.8000000000000	0.00656437566501711
35.9000000000000	0.00669476013868989
36	0.00681817966988994
36.1000000000000	0.00693466313053231
36.2000000000000	0.00704424385616861
36.3000000000000	0.00714695954727237
36.4000000000000	0.00724285216906875
36.5000000000000	0.00733196785000224
36.6000000000000	0.00741435677893998
36.7000000000000	0.00749007310120243
36.8000000000000	0.00755917481351811
36.9000000000000	0.00762172365799350
37	0.00767778501519075
37.1000000000000	0.00772742779640468
37.2000000000000	0.00777072433522953
37.3000000000000	0.00780775027850384
37.4000000000000	0.00783858447672336
37.5000000000000	0.00786330887400729
37.6000000000000	0.00788200839770430
37.7000000000000	0.00789477084772413
37.8000000000000	0.00790168678567813
37.9000000000000	0.00790284942390916
38	0.00789835451449421
38.1000000000000	0.00788830023829853
38.2000000000000	0.00787278709415925
38.3000000000000	0.00785191778827524
38.4000000000000	0.00782579712387966
38.5000000000000	0.00779453189126858
38.6000000000000	0.00775823075825713
38.7000000000000	0.00771700416113640
38.8000000000000	0.00767096419619820
38.9000000000000	0.00762022451189680
39	0.00756490020171464
39.1000000000000	0.00750510769779348
39.2000000000000	0.00744096466539844
39.3000000000000	0.00737258989827222
39.4000000000000	0.00730010321494211
39.5000000000000	0.00722362535603634
39.6000000000000	0.00714327788266510
39.7000000000000	0.00705918307592432
39.8000000000000	0.00697146383757120
39.9000000000000	0.00688024359192477
40	0.00678564618904063
40.1000000000000	0.00668779580920752
40.2000000000000	0.00658681686881074
40.3000000000000	0.00648283392760829
40.4000000000000	0.00637597159746102
40.5000000000000	0.00626635445255716
40.6000000000000	0.00615410694117226
40.7000000000000	0.00603935329899840
40.8000000000000	0.00592221746408172
40.9000000000000	0.00580282299339863
41	0.00568129298110615
41.1000000000000	0.00555774997849321
41.2000000000000	0.00543231591566390
41.3000000000000	0.00530511202497818
41.4000000000000	0.00517625876627566
41.5000000000000	0.00504587575390626
41.6000000000000	0.00491408168558812
41.7000000000000	0.00478099427311476
41.8000000000000	0.00464673017492768
41.9000000000000	0.00451140493057360
42	0.00437513289705922
42.1000000000000	0.00423802718711850
42.2000000000000	0.00410019960940402
42.3000000000000	0.00396176061061200
42.4000000000000	0.00382281921955184
42.5000000000000	0.00368348299316513
42.6000000000000	0.00354385796450067
42.7000000000000	0.00340404859265097
42.8000000000000	0.00326415771465128
42.9000000000000	0.00312428649934388
43	0.00298453440320636
43.1000000000000	0.00284499912814356
43.2000000000000	0.00270577658123955
43.3000000000000	0.00256696083646575
43.4000000000000	0.00242864409833970
43.5000000000000	0.00229091666752733
43.6000000000000	0.00215386690838212
43.7000000000000	0.00201758121840806
43.8000000000000	0.00188214399964115
43.9000000000000	0.00174763763193322
44	0.00161414244812780
44.1000000000000	0.00148173671111215
44.2000000000000	0.00135049659273250
44.3000000000000	0.00122049615455356
44.4000000000000	0.00109180733044862
44.5000000000000	0.000964499910996724
44.6000000000000	0.000838641529674437
44.7000000000000	0.000714297650815614
44.8000000000000	0.000591531559321377
44.9000000000000	0.000470404352099394
45	0.000350974931205092
45.1000000000000	0.000233299998665905
45.2000000000000	0.000117434052960883
45.3000000000000	3.42938713270994e-06
45.4000000000000	-0.000108663911497273
45.5000000000000	-0.000218797960033565
45.6000000000000	-0.000326927077161215
45.7000000000000	-0.000433007778777715
45.8000000000000	-0.000536998772130075
45.9000000000000	-0.000638860948486992
46	-0.000738557374376832
46.1000000000000	-0.000836053281419751
46.2000000000000	-0.000931316054786322
46.3000000000000	-0.00102431522031385
46.4000000000000	-0.00111502243031132
46.5000000000000	-0.00120341144808551
46.6000000000000	-0.00128945813122122
46.7000000000000	-0.00137314041364826
46.8000000000000	-0.00145443828652716
46.9000000000000	-0.00153333377798951
47	-0.00160981093176381
47.1000000000000	-0.00168385578472306
47.2000000000000	-0.00175545634338749
47.3000000000000	-0.00182460255941563
47.4000000000000	-0.00189128630411972
47.5000000000000	-0.00195550134203930
47.6000000000000	-0.00201724330360818
47.7000000000000	-0.00207650965694804
47.8000000000000	-0.00213329967882589
47.9000000000000	-0.00218761442480773
48	-0.00223945669864451
48.1000000000000	-0.00228883102092456
48.2000000000000	-0.00233574359702798
48.3000000000000	-0.00238020228441712
48.4000000000000	-0.00242221655929646
48.5000000000000	-0.00246179748267894
48.6000000000000	-0.00249895766588885
48.7000000000000	-0.00253371123554123
48.8000000000000	-0.00256607379802540
48.9000000000000	-0.00259606240352940
49	-0.00262369550964012
49.1000000000000	-0.00264899294454793
49.2000000000000	-0.00267197586989249
49.3000000000000	-0.00269266674328167
49.4000000000000	-0.00271108928051358
49.5000000000000	-0.00272726841753608
49.6000000000000	-0.00274123027217422
49.7000000000000	-0.00275300210565703
49.8000000000000	-0.00276261228397411
49.9000000000000	-0.00277009023909340
50	-0.00277546643006877

==> figures/data/f_HD/data3.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-7.44739701296265e-06
1.10000000000000	-0.0613514499091498
1.20000000000000	-0.120150245290743
1.30000000000000	-0.176454141573259
1.40000000000000	-0.230312890670940
1.50000000000000	-0.267968768234801
1.60000000000000	-0.303859954674656
1.70000000000000	-0.338029070244711
1.80000000000000	-0.370519063294488
1.90000000000000	-0.401373123585139
2	-0.430634600114438
2.10000000000000	-0.458346923326422
2.20000000000000	-0.484553531581733
2.30000000000000	-0.509297801764896
2.40000000000000	-0.532622983905244
2.50000000000000	-0.554572139688733
2.60000000000000	-0.575188084738681
2.70000000000000	-0.594513334544333
2.80000000000000	-0.612590053917249
2.90000000000000	-0.629460009856615
3	-0.645164527705938
3.10000000000000	-0.659744450484962
3.20000000000000	-0.673240101282163
3.30000000000000	-0.685691248594803
3.40000000000000	-0.697137074505209
3.50000000000000	-0.707616145583736
3.60000000000000	-0.717166386410716
3.70000000000000	-0.725825055611625
3.80000000000000	-0.733628724301676
3.90000000000000	-0.740613256838082
4	-0.746813793780301
4.10000000000000	-0.752264736960714
4.20000000000000	-0.756999736570334
4.30000000000000	-0.761051680166321
4.40000000000000	-0.764452683510299
4.50000000000000	-0.767234083148709
4.60000000000000	-0.769426430648653
4.70000000000000	-0.771059488404953
4.80000000000000	-0.772162226936425
4.90000000000000	-0.772762823591605
5	-0.772893665427016
5.10000000000000	-0.772708089345723
5.20000000000000	-0.772275729157256
5.30000000000000	-0.771606736858152
5.40000000000000	-0.770711079632151
5.50000000000000	-0.769598538035868
5.60000000000000	-0.768278704426972
5.70000000000000	-0.766760981626718
5.80000000000000	-0.765054581808793
5.90000000000000	-0.763168525606553
6	-0.761111641430825
6.10000000000000	-0.758892564990573
6.20000000000000	-0.756519739008859
6.30000000000000	-0.754001413126618
6.40000000000000	-0.751345643986933
6.50000000000000	-0.748560295492581
6.60000000000000	-0.745653039229764
6.70000000000000	-0.742631355051083
6.80000000000000	-0.739502531810902
6.90000000000000	-0.736273668246432
7	-0.732951673997938
7.10000000000000	-0.729543270761666
7.20000000000000	-0.726054993569161
7.30000000000000	-0.722493192186830
7.40000000000000	-0.718864032629695
7.50000000000000	-0.715173498783461
7.60000000000000	-0.711427394129108
7.70000000000000	-0.707631343564390
7.80000000000000	-0.703790795316743
7.90000000000000	-0.699911022942229
8	-0.695997127405298
8.10000000000000	-0.692054039234256
8.20000000000000	-0.688086520747482
8.30000000000000	-0.684099168345566
8.40000000000000	-0.680096414864644
8.50000000000000	-0.676082531986380
8.60000000000000	-0.672061632700133
8.70000000000000	-0.668037673813011
8.80000000000000	-0.664014458503596
8.90000000000000	-0.659995638915299
9	-0.655984718785406
9.10000000000000	-0.651985056105974
9.20000000000000	-0.647999865812908
9.30000000000000	-0.644032222499638
9.40000000000000	-0.640085063151927
9.50000000000000	-0.636161189900494
9.60000000000000	-0.632263272788211
9.70000000000000	-0.628393852548766
9.80000000000000	-0.624555343393820
9.90000000000000	-0.620750035805734
10	-0.616980099333117
10.1000000000000	-0.613247585386529
10.2000000000000	-0.609554430031743
10.3000000000000	-0.605902456778145
10.4000000000000	-0.602293379359889
10.5000000000000	-0.598728804507548
10.6000000000000	-0.595210234708119
10.7000000000000	-0.591739070951295
10.8000000000000	-0.588316615460047
10.9000000000000	-0.584944074403635
11	-0.581622560591258
11.1000000000000	-0.578353096144642
11.2000000000000	-0.575136615147964
11.3000000000000	-0.571973966273564
11.4000000000000	-0.568865915382020
11.5000000000000	-0.565813148095201
11.6000000000000	-0.562816272341034
11.7000000000000	-0.559875820868748
11.8000000000000	-0.556992253733487
11.9000000000000	-0.554165960749205
12	-0.551397263908876
12.1000000000000	-0.548686419771076
12.2000000000000	-0.546033621812093
12.3000000000000	-0.543439002742780
12.4000000000000	-0.540902636789407
12.5000000000000	-0.538424541937872
12.6000000000000	-0.536004682140644
12.7000000000000	-0.533642969485905
12.8000000000000	-0.531339266328399
12.9000000000000	-0.529093387381547
13	-0.526905101770447
13.1000000000000	-0.524774135045431
13.2000000000000	-0.522700171155888
13.3000000000000	-0.520682854384127
13.4000000000000	-0.518721791239079
13.5000000000000	-0.516816552309703
13.6000000000000	-0.514966674077990
13.7000000000000	-0.513171660691495
13.8000000000000	-0.511430985695395
13.9000000000000	-0.509744093724061
14	-0.508110402152220
14.1000000000000	-0.506529302705781
14.2000000000000	-0.505000163032451
14.3000000000000	-0.503522328232293
14.4000000000000	-0.502095122348405
14.5000000000000	-0.500717849817931
14.6000000000000	-0.499389796883662
14.7000000000000	-0.498110232966465
14.8000000000000	-0.496878411998858
14.9000000000000	-0.495693573720031
15	-0.494554944932662
15.1000000000000	-0.493461740721878
15.2000000000000	-0.492413165636754
15.3000000000000	-0.491408414834741
15.4000000000000	-0.490446675189443
15.5000000000000	-0.489527126362185
15.6000000000000	-0.488648941837809
15.7000000000000	-0.487811289925183
15.8000000000000	-0.487013334722880
15.9000000000000	-0.486254237050545
16	-0.485533155346433
16.1000000000000	-0.484849246531650
16.2000000000000	-0.484201666841605
16.3000000000000	-0.483589572625232
16.4000000000000	-0.483012121112500
16.5000000000000	-0.482468471150785
16.6000000000000	-0.481957783910639
16.7000000000000	-0.481479223561538
16.8000000000000	-0.481031957918172
16.9000000000000	-0.480615159057842
17	-0.480228003909558
17.1000000000000	-0.479869674815399
17.2000000000000	-0.479539360064731
17.3000000000000	-0.479236254401863
17.4000000000000	-0.478959559507726
17.5000000000000	-0.478708484456161
17.6000000000000	-0.478482246145407
17.7000000000000	-0.478280069705362
17.8000000000000	-0.478101188881224
17.9000000000000	-0.477944846394066
18	-0.477810294278956
18.1000000000000	-0.477696794201178
18.2000000000000	-0.477603617751145
18.3000000000000	-0.477530046718564
18.4000000000000	-0.477475373346439
18.5000000000000	-0.477438900565455
18.6000000000000	-0.477419942209323
18.7000000000000	-0.477417823211636
18.8000000000000	-0.477431879784780
18.9000000000000	-0.477461459581454
19	-0.477505921839333
19.1000000000000	-0.477564637509416
19.2000000000000	-0.477636989368578
19.3000000000000	-0.477722372116850
19.4000000000000	-0.477820192459943
19.5000000000000	-0.477929869177524
19.6000000000000	-0.478050833177747
19.7000000000000	-0.478182527538524
19.8000000000000	-0.478324407536032
19.9000000000000	-0.478475940660931
20	-0.478636606622762
20.1000000000000	-0.478805897342987
20.2000000000000	-0.478983316937139
20.3000000000000	-0.479168381686510
20.4000000000000	-0.479360619999825
20.5000000000000	-0.479559572365343
20.6000000000000	-0.479764791293793
20.7000000000000	-0.479975841252557
20.8000000000000	-0.480192298591527
20.9000000000000	-0.480413751461011
21	-0.480639799722089
21.1000000000000	-0.480870054849796
21.2000000000000	-0.481104139829507
21.3000000000000	-0.481341689046882
21.4000000000000	-0.481582348171732
21.5000000000000	-0.481825774036152
21.6000000000000	-0.482071634507253
21.7000000000000	-0.482319608354832
21.8000000000000	-0.482569385114296
21.9000000000000	-0.482820664945147
22	-0.483073158485354
22.1000000000000	-0.483326586701881
22.2000000000000	-0.483580680737675
22.3000000000000	-0.483835181755396
22.4000000000000	-0.484089840778153
22.5000000000000	-0.484344418527513
22.6000000000000	-0.484598685259038
22.7000000000000	-0.484852420595608
22.8000000000000	-0.485105413358745
22.9000000000000	-0.485357461398209
23	-0.485608371420050
23.1000000000000	-0.485857958813366
23.2000000000000	-0.486106047475960
23.3000000000000	-0.486352469639103
23.4000000000000	-0.486597065691600
23.5000000000000	-0.486839684003346
23.6000000000000	-0.487080180748555
23.7000000000000	-0.487318419728836
23.8000000000000	-0.487554272196282
23.9000000000000	-0.487787616676738
24	-0.488018338793400
24.1000000000000	-0.488246331090886
24.2000000000000	-0.488471492859943
24.3000000000000	-0.488693729962894
24.4000000000000	-0.488912954659985
24.5000000000000	-0.489129085436738
24.6000000000000	-0.489342046832431
24.7000000000000	-0.489551769269823
24.8000000000000	-0.489758188886222
24.9000000000000	-0.489961247366011
25	-0.490160891774707
25.1000000000000	-0.490357074394665
25.2000000000000	-0.490549752562503
25.3000000000000	-0.490738888508324
25.4000000000000	-0.490924449196818
25.5000000000000	-0.491106406170321
25.6000000000000	-0.491284735393877
25.7000000000000	-0.491459417102389
25.8000000000000	-0.491630435649897
25.9000000000000	-0.491797779361052
26	-0.491961440384828
26.1000000000000	-0.492121414550508
26.2000000000000	-0.492277701226012
26.3000000000000	-0.492430303178576
26.4000000000000	-0.492579226437825
26.5000000000000	-0.492724480161293
26.6000000000000	-0.492866076502373
26.7000000000000	-0.493004030480763
26.8000000000000	-0.493138359855403
26.9000000000000	-0.493269084999936
27	-0.493396228780688
27.1000000000000	-0.493519816437203
27.2000000000000	-0.493639875465324
27.3000000000000	-0.493756435502827
27.4000000000000	-0.493869528217628
27.5000000000000	-0.493979187198541
27.6000000000000	-0.494085447848601
27.7000000000000	-0.494188347280946
27.8000000000000	-0.494287924217246
27.9000000000000	-0.494384218888680
28	-0.494477272939447
28.1000000000000	-0.494567129332790
28.2000000000000	-0.494653832259540
28.3000000000000	-0.494737427049143
28.4000000000000	-0.494817960083170
28.5000000000000	-0.494895478711275
28.6000000000000	-0.494970031169600
28.7000000000000	-0.495041666501584
28.8000000000000	-0.495110434481170
28.9000000000000	-0.495176385538382
29	-0.495239570687236
29.1000000000000	-0.495300041455972
29.2000000000000	-0.495357849819575
29.3000000000000	-0.495413048134549
29.4000000000000	-0.495465689075926
29.5000000000000	-0.495515825576471
29.6000000000000	-0.495563510768055
29.7000000000000	-0.495608797925167
29.8000000000000	-0.495651740410520
29.9000000000000	-0.495692391622738
30	-0.495730804946069
30.1000000000000	-0.495767033702105
30.2000000000000	-0.495801131103462
30.3000000000000	-0.495833150209401
30.4000000000000	-0.495863143883332
30.5000000000000	-0.495891164752186
30.6000000000000	-0.495917265167605
30.7000000000000	-0.495941497168919
30.8000000000000	-0.495963912447877
30.9000000000000	-0.495984562315080
31	-0.496003497668101
31.1000000000000	-0.496020768961240
31.2000000000000	-0.496036426176873
31.3000000000000	-0.496050518798377
31.4000000000000	-0.496063095784572
31.5000000000000	-0.496074205545663
31.6000000000000	-0.496083895920624
31.7000000000000	-0.496092214156011
31.8000000000000	-0.496099206886144
31.9000000000000	-0.496104920114640
32	-0.496109399197247
32.1000000000000	-0.496112688825956
32.2000000000000	-0.496114833014347
32.3000000000000	-0.496115875084128
32.4000000000000	-0.496115857652849
32.5000000000000	-0.496114822622744
32.6000000000000	-0.496112811170660
32.7000000000000	-0.496109863739059
32.8000000000000	-0.496106020028044
32.9000000000000	-0.496101318988377
33	-0.496095798815460
33.1000000000000	-0.496089496944249
33.2000000000000	-0.496082450045057
33.3000000000000	-0.496074694020231
33.4000000000000	-0.496066264001658
33.5000000000000	-0.496057194349077
33.6000000000000	-0.496047518649162
33.7000000000000	-0.496037269715350
33.8000000000000	-0.496026479588386
33.9000000000000	-0.496015179537548
34	-0.496003400062533
34.1000000000000	-0.495991170895972
34.2000000000000	-0.495978521006551
34.3000000000000	-0.495965478602699
34.4000000000000	-0.495952071136835
34.5000000000000	-0.495938325310132
34.6000000000000	-0.495924267077787
34.7000000000000	-0.495909921654758
34.8000000000000	-0.495895313521957
34.9000000000000	-0.495880466432866
35	-0.495865403420563
35.1000000000000	-0.495850146805121
35.2000000000000	-0.495834718201373
35.3000000000000	-0.495819138527014
35.4000000000000	-0.495803428011022
35.5000000000000	-0.495787606202370
35.6000000000000	-0.495771691979026
35.7000000000000	-0.495755703557202
35.8000000000000	-0.495739658500849
35.9000000000000	-0.495723573731370
36	-0.495707465537536
36.1000000000000	-0.495691349585598
36.2000000000000	-0.495675240929551
36.3000000000000	-0.495659154021576
36.4000000000000	-0.495643102722595
36.5000000000000	-0.495627100312973
36.6000000000000	-0.495611159503308
36.7000000000000	-0.495595292445332
36.8000000000000	-0.495579510742880
36.9000000000000	-0.495563825462937
37	-0.495548247146732
37.1000000000000	-0.495532785820876
37.2000000000000	-0.495517451008535
37.3000000000000	-0.495502251740617
37.4000000000000	-0.495487196566969
37.5000000000000	-0.495472293567572
37.6000000000000	-0.495457550363723
37.7000000000000	-0.495442974129191
37.8000000000000	-0.495428571601353
37.9000000000000	-0.495414349092273
38	-0.495400312499745
38.1000000000000	-0.495386467318270
38.2000000000000	-0.495372818649978
38.3000000000000	-0.495359371215465
38.4000000000000	-0.495346129364560
38.5000000000000	-0.495333097087001
38.6000000000000	-0.495320278023021
38.7000000000000	-0.495307675473836
38.8000000000000	-0.495295292412021
38.9000000000000	-0.495283131491790
39	-0.495271195059146
39.1000000000000	-0.495259485161924
39.2000000000000	-0.495248003559704
39.3000000000000	-0.495236751733595
39.4000000000000	-0.495225730895889
39.5000000000000	-0.495214941999582
39.6000000000000	-0.495204385747749
39.7000000000000	-0.495194062602783
39.8000000000000	-0.495183972795486
39.9000000000000	-0.495174116334016
40	-0.495164493012679
40.1000000000000	-0.495155102420573
40.2000000000000	-0.495145943950073
40.3000000000000	-0.495137016805172
40.4000000000000	-0.495128320009649
40.5000000000000	-0.495119852415092
40.6000000000000	-0.495111612708752
40.7000000000000	-0.495103599421246
40.8000000000000	-0.495095810934091
40.9000000000000	-0.495088245487080
41	-0.495080901185494
41.1000000000000	-0.495073776007159
41.2000000000000	-0.495066867809327
41.3000000000000	-0.495060174335412
41.4000000000000	-0.495053693221550
41.5000000000000	-0.495047422003004
41.6000000000000	-0.495041358120409
41.7000000000000	-0.495035498925855
41.8000000000000	-0.495029841688807
41.9000000000000	-0.495024383601874
42	-0.495019121786418
42.1000000000000	-0.495014053297998
42.2000000000000	-0.495009175131671
42.3000000000000	-0.495004484227133
42.4000000000000	-0.494999977473709
42.5000000000000	-0.494995651715187
42.6000000000000	-0.494991503754511
42.7000000000000	-0.494987530358316
42.8000000000000	-0.494983728261328
42.9000000000000	-0.494980094170611
43	-0.494976624769671
43.1000000000000	-0.494973316722428
43.2000000000000	-0.494970166677037
43.3000000000000	-0.494967171269584
43.4000000000000	-0.494964327127637
43.5000000000000	-0.494961630873670
43.6000000000000	-0.494959079128358
43.7000000000000	-0.494956668513736
43.8000000000000	-0.494954395656238
43.9000000000000	-0.494952257189611
44	-0.494950249757707
44.1000000000000	-0.494948370017152
44.2000000000000	-0.494946614639903
44.3000000000000	-0.494944980315683
44.4000000000000	-0.494943463754316
44.5000000000000	-0.494942061687933
44.6000000000000	-0.494940770873088
44.7000000000000	-0.494939588092758
44.8000000000000	-0.494938510158242
44.9000000000000	-0.494937533910957
45	-0.494936656224144
45.1000000000000	-0.494935874004464
45.2000000000000	-0.494935184193511
45.3000000000000	-0.494934583769230
45.4000000000000	-0.494934069747244
45.5000000000000	-0.494933639182095
45.6000000000000	-0.494933289168403
45.7000000000000	-0.494933016841936
45.8000000000000	-0.494932819380611
45.9000000000000	-0.494932694005402
46	-0.494932637981187
46.1000000000000	-0.494932648617513
46.2000000000000	-0.494932723269290
46.3000000000000	-0.494932859337422
46.4000000000000	-0.494933054269363
46.5000000000000	-0.494933305559618
46.6000000000000	-0.494933610750170
46.7000000000000	-0.494933967430853
46.8000000000000	-0.494934373239669
46.9000000000000	-0.494934825863044
47	-0.494935323036027
47.1000000000000	-0.494935862542446
47.2000000000000	-0.494936442215004
47.3000000000000	-0.494937059935331
47.4000000000000	-0.494937713633988
47.5000000000000	-0.494938401290425
47.6000000000000	-0.494939120932901
47.7000000000000	-0.494939870638355
47.8000000000000	-0.494940648532241
47.9000000000000	-0.494941452788328
48	-0.494942281628460
48.1000000000000	-0.494943133322283
48.2000000000000	-0.494944006186936
48.3000000000000	-0.494944898586716
48.4000000000000	-0.494945808932710
48.5000000000000	-0.494946735682400
48.6000000000000	-0.494947677339238
48.7000000000000	-0.494948632452199
48.8000000000000	-0.494949599615310
48.9000000000000	-0.494950577467154
49	-0.494951564690358
49.1000000000000	-0.494952560011052
49.2000000000000	-0.494953562198317
49.3000000000000	-0.494954570063615
49.4000000000000	-0.494955582460200
49.5000000000000	-0.494956598282515
49.6000000000000	-0.494957616465573
49.7000000000000	-0.494958635984332
49.8000000000000	-0.494959655853051
49.9000000000000	-0.494960675124641
50	-0.494961692889999

==> figures/data/f_HD/data4.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.626330650948576
1.10000000000000	-0.600631151514353
1.20000000000000	-0.575428628110380
1.30000000000000	-0.550735036557123
1.40000000000000	-0.385523297475597
1.50000000000000	-0.367664604548565
1.60000000000000	-0.350230173221965
1.70000000000000	-0.333223733206002
1.80000000000000	-0.316648124417667
1.90000000000000	-0.300505342687089
2	-0.284796584224284
2.10000000000000	-0.269522288845661
2.20000000000000	-0.254682181961680
2.30000000000000	-0.240275315328924
2.40000000000000	-0.226300106571632
2.50000000000000	-0.212754377479409
2.60000000000000	-0.199635391089385
2.70000000000000	-0.186939887562571
2.80000000000000	-0.174664118865511
2.90000000000000	-0.162803882269606
3	-0.151354552681659
3.10000000000000	-0.140311113820287
3.20000000000000	-0.129668188253846
3.30000000000000	-0.119420066316439
3.40000000000000	-0.109560733919435
3.50000000000000	-0.100083899276665
3.60000000000000	-0.0909830185622037
3.70000000000000	-0.0822513205202402
3.80000000000000	-0.0738818300471073
3.90000000000000	-0.0658673907660564
4	-0.0582006866157823
4.10000000000000	-0.0508742624740900
4.20000000000000	-0.0438805438384227
4.30000000000000	-0.0372118555852341
4.40000000000000	-0.0308604398304170
4.50000000000000	-0.0248184729131677
4.60000000000000	-0.0190780815257981
4.70000000000000	-0.0136313580120908
4.80000000000000	-0.00847037485683717
4.90000000000000	-0.00358719838920302
5	0.000587542301217409
5.10000000000000	0.00310675436373210
5.20000000000000	0.00552352906739459
5.30000000000000	0.00783970463959501
5.40000000000000	0.0100571386909569
5.50000000000000	0.0121777057491900
5.60000000000000	0.0142032948749598
5.70000000000000	0.0161358073587107
5.80000000000000	0.0179771544973534
5.90000000000000	0.0197292554496911
6	0.0213940351694352
6.10000000000000	0.0229734224146344
6.20000000000000	0.0244693478323180
6.30000000000000	0.0258837421171313
6.40000000000000	0.0272185342427254
6.50000000000000	0.0284756497646402
6.60000000000000	0.0296570091934109
6.70000000000000	0.0307645264366070
6.80000000000000	0.0318001073085071
6.90000000000000	0.0327656481060970
7	0.0336630342500744
7.10000000000000	0.0344941389895314
7.20000000000000	0.0352608221689860
7.30000000000000	0.0359649290564207
7.40000000000000	0.0366082892309960
7.50000000000000	0.0371927155290897
7.60000000000000	0.0377200030473269
7.70000000000000	0.0381919282012563
7.80000000000000	0.0386102478383351
7.90000000000000	0.0389766984038881
8	0.0392929951587084
8.10000000000000	0.0395608314469763
8.20000000000000	0.0397818780131737
8.30000000000000	0.0399577823666847
8.40000000000000	0.0400901681927797
8.50000000000000	0.0401806348086831
8.60000000000000	0.0402307566634454
8.70000000000000	0.0402420828803446
8.80000000000000	0.0402161368405505
8.90000000000000	0.0401544158068060
9	0.0400583905858867
9.10000000000000	0.0399295052286125
9.20000000000000	0.0397691767662030
9.30000000000000	0.0395787949817812
9.40000000000000	0.0393597222158449
9.50000000000000	0.0391132932045396
9.60000000000000	0.0388408149495856
9.70000000000000	0.0385435666187259
9.80000000000000	0.0382227994755824
9.90000000000000	0.0378797368378162
10	0.0375155740625154
10.1000000000000	0.0371314785577493
10.2000000000000	0.0367285898192375
10.3000000000000	0.0363080194911132
10.4000000000000	0.0358708514497706
10.5000000000000	0.0354181419098065
10.6000000000000	0.0349509195510858
10.7000000000000	0.0344701856659811
10.8000000000000	0.0339769143258518
10.9000000000000	0.0334720525658519
11	0.0329565205871703
11.1000000000000	0.0324312119758324
11.2000000000000	0.0318969939372055
11.3000000000000	0.0313547075453737
11.4000000000000	0.0308051680065657
11.5000000000000	0.0302491649358408
11.6000000000000	0.0296874626462521
11.7000000000000	0.0291208004497321
11.8000000000000	0.0285498929689620
11.9000000000000	0.0279754304595019
12	0.0273980791414862
12.1000000000000	0.0268184815401968
12.2000000000000	0.0262372568348579
12.3000000000000	0.0256550012150032
12.4000000000000	0.0250722882437907
12.5000000000000	0.0244896692276628
12.6000000000000	0.0239076735917538
12.7000000000000	0.0233268092604830
12.8000000000000	0.0227475630427747
12.9000000000000	0.0221704010213709
13	0.0215957689457200
13.1000000000000	0.0210240926279374
13.2000000000000	0.0204557783413597
13.3000000000000	0.0198912132212184
13.4000000000000	0.0193307656669882
13.5000000000000	0.0187747857459730
13.6000000000000	0.0182236055977124
13.7000000000000	0.0176775398388042
13.8000000000000	0.0171368859677587
13.9000000000000	0.0166019247695115
14	0.0160729207192386
14.1000000000000	0.0155501223851310
14.2000000000000	0.0150337628298026
14.3000000000000	0.0145240600100186
14.4000000000000	0.0140212171744424
14.5000000000000	0.0135254232591171
14.6000000000000	0.0130368532804108
14.7000000000000	0.0125556687251627
14.8000000000000	0.0120820179377870
14.9000000000000	0.0116160365040995
15	0.0111578476316436
15.1000000000000	0.0107075625263091
15.2000000000000	0.0102652807650434
15.3000000000000	0.00983109066446954
15.4000000000000	0.00940506964523520
15.5000000000000	0.00898728459192785
15.6000000000000	0.00857779220840354
15.7000000000000	0.00817663936838263
15.8000000000000	0.00778386346118130
15.9000000000000	0.00739949273245372
16	0.00702354661983053
16.1000000000000	0.00665603608334776
16.2000000000000	0.00629696393057125
16.3000000000000	0.00594632513632594
16.4000000000000	0.00560410715695466
16.5000000000000	0.00527029023903118
16.6000000000000	0.00494484772246743
16.7000000000000	0.00462774633795667
16.8000000000000	0.00431894649870632
16.9000000000000	0.00401840258641793
17	0.00372606323148063
17.1000000000000	0.00344187158735086
17.2000000000000	0.00316576559909530
17.3000000000000	0.00289767826608425
17.4000000000000	0.00263753789882576
17.5000000000000	0.00238526836993516
17.6000000000000	0.00214078935924559
17.7000000000000	0.00190401659306386
17.8000000000000	0.00167486207758580
17.9000000000000	0.00145323432648764
18	0.00123903858271633
18.1000000000000	0.00103217703450380
18.2000000000000	0.000832549025637073
18.3000000000000	0.000640051260018605
18.4000000000000	0.000454578000554597
18.5000000000000	0.000276021262414682
18.6000000000000	0.000104271000707989
18.7000000000000	-6.07847073751525e-05
18.8000000000000	-0.000219259485904119
18.9000000000000	-0.000371268488975818
19	-0.000516928234852380
19.1000000000000	-0.000656356445407444
19.2000000000000	-0.000789671890818030
19.3000000000000	-0.000916994239437520
19.4000000000000	-0.00103844391278241
19.5000000000000	-0.00115414194556099
19.6000000000000	-0.00126420985067714
19.7000000000000	-0.00136876948913101
19.8000000000000	-0.00146794294474560
19.9000000000000	-0.00156185240364279
20	-0.00165062003838872
20.1000000000000	-0.00173436789673299
20.2000000000000	-0.00181321779486121
20.3000000000000	-0.00188729121507763
20.4000000000000	-0.00195670920784059
20.5000000000000	-0.00202159229806385
20.6000000000000	-0.00208206039560504
20.7000000000000	-0.00213823270985506
20.8000000000000	-0.00219022766834403
20.9000000000000	-0.00223816283928194
21	-0.00228215485794715
21.1000000000000	-0.00232231935683913
21.2000000000000	-0.00235877089951014
21.3000000000000	-0.00239162291799034
21.4000000000000	-0.00242098765372290
21.5000000000000	-0.00244697610192362
21.6000000000000	-0.00246969795927995
21.7000000000000	-0.00248926157490646
21.8000000000000	-0.00250577390447292
21.9000000000000	-0.00251934046741967
22	-0.00253006530717932
22.1000000000000	-0.00253805095432183
22.2000000000000	-0.00254339839254138
22.3000000000000	-0.00254620702740271
22.4000000000000	-0.00254657465776689
22.5000000000000	-0.00254459744981801
22.6000000000000	-0.00254036991361012
22.7000000000000	-0.00253398488205683
22.8000000000000	-0.00252553349228637
22.9000000000000	-0.00251510516928567
23	-0.00250278761175703
23.1000000000000	-0.00248866678011503
23.2000000000000	-0.00247282688654707
23.3000000000000	-0.00245535038706790
23.4000000000000	-0.00243631797549409
23.5000000000000	-0.00241580857927075
23.6000000000000	-0.00239389935707780
23.7000000000000	-0.00237066569815122
23.8000000000000	-0.00234618122324887
23.9000000000000	-0.00232051778719719
24	-0.00229374548295302
24.1000000000000	-0.00226593264711725
24.2000000000000	-0.00223714586683669
24.3000000000000	-0.00220744998803596
24.4000000000000	-0.00217690812491518
24.5000000000000	-0.00214558167065789
24.6000000000000	-0.00211353030929080
24.7000000000000	-0.00208081202863797
24.8000000000000	-0.00204748313431485
24.9000000000000	-0.00201359826470942
25	-0.00197921040689611
25.1000000000000	-0.00194437091343147
25.2000000000000	-0.00190912951998147
25.3000000000000	-0.00187353436373240
25.4000000000000	-0.00183763200253586
25.5000000000000	-0.00180146743474196
25.6000000000000	-0.00176508411967593
25.7000000000000	-0.00172852399871330
25.8000000000000	-0.00169182751691126
25.9000000000000	-0.00165503364515388
26	-0.00161817990277014
26.1000000000000	-0.00158130238058756
26.2000000000000	-0.00154443576437981
26.3000000000000	-0.00150761335867495
26.4000000000000	-0.00147086711088498
26.5000000000000	-0.00143422763572346
26.6000000000000	-0.00139772423987840
26.7000000000000	-0.00136138494690535
26.8000000000000	-0.00132523652231136
26.9000000000000	-0.00128930449879771
27	-0.00125361320163389
27.1000000000000	-0.00121818577413277
27.2000000000000	-0.00118304420319957
27.3000000000000	-0.00114820934493034
27.4000000000000	-0.00111370095023171
27.5000000000000	-0.00107953769044036
27.6000000000000	-0.00104573718291734
27.7000000000000	-0.00101231601659379
27.8000000000000	-0.000979289777449491
27.9000000000000	-0.000946673073901123
28	-0.000914479562080908
28.1000000000000	-0.000882721970988914
28.2000000000000	-0.000851412127496798
28.3000000000000	-0.000820560981191115
28.4000000000000	-0.000790178629036045
28.5000000000000	-0.000760274339841211
28.6000000000000	-0.000730856578520583
28.7000000000000	-0.000701933030127168
28.8000000000000	-0.000673510623652140
28.9000000000000	-0.000645595555574324
29	-0.000618193313148098
29.1000000000000	-0.000591308697422671
29.2000000000000	-0.000564945845974977
29.3000000000000	-0.000539108255354858
29.4000000000000	-0.000513798803226514
29.5000000000000	-0.000489019770203161
29.6000000000000	-0.000464772861363615
29.7000000000000	-0.000441059227444858
29.8000000000000	-0.000417879485704786
29.9000000000000	-0.000395233740447818
30	-0.000373121603208170
30.1000000000000	-0.000351542212587248
30.2000000000000	-0.000330494253737934
30.3000000000000	-0.000309975977495158
30.4000000000000	-0.000289985219146169
30.5000000000000	-0.000270519416840222
30.6000000000000	-0.000251575629632625
30.7000000000000	-0.000233150555163809
30.8000000000000	-0.000215240546968788
30.9000000000000	-0.000197841631418223
31	-0.000180949524288426
31.1000000000000	-0.000164559646960546
31.2000000000000	-0.000148667142249703
31.3000000000000	-0.000133266889861765
31.4000000000000	-0.000118353521480658
31.5000000000000	-0.000103921435486485
31.6000000000000	-8.99648113045051e-05
31.7000000000000	-7.64776233876668e-05
31.8000000000000	-6.34536548335936e-05
31.9000000000000	-5.08865106386177e-05
32	-3.87696305910258e-05
32.1000000000000	-2.70963018053690e-05
32.2000000000000	-1.58596709007452e-05
32.3000000000000	-5.05275582664952e-06
32.4000000000000	5.33154266085782e-06
32.5000000000000	1.53004298701803e-05
32.6000000000000	2.48612063873347e-05
32.7000000000000	3.40212576282609e-05
32.8000000000000	4.27880437280691e-05
32.9000000000000	5.11690897597184e-05
33	5.91719762805912e-05
33.1000000000000	6.68043302026813e-05
33.2000000000000	7.40738159807371e-05
33.3000000000000	8.09881271144479e-05
33.4000000000000	8.75549779595961e-05
33.5000000000000	9.37820958455316e-05
33.6000000000000	9.96772134897684e-05
33.7000000000000	0.000105248061709913
33.8000000000000	0.000110502362424309
33.9000000000000	0.000115447821937426
34	0.000120092124505718
34.1000000000000	0.000124442926177334
34.2000000000000	0.000128507848901455
34.3000000000000	0.000132294474901703
34.4000000000000	0.000135810341308810
34.5000000000000	0.000139062935045464
34.6000000000000	0.000142059687960793
34.7000000000000	0.000144807972206447
34.8000000000000	0.000147315095851421
34.9000000000000	0.000149588298727326
35	0.000151634748501354
35.1000000000000	0.000153461536970052
35.2000000000000	0.000155075676569745
35.3000000000000	0.000156484097096623
35.4000000000000	0.000157693642632829
35.5000000000000	0.000158711068671964
35.6000000000000	0.000159543039440071
35.7000000000000	0.000160196125404872
35.8000000000000	0.000160676800970390
35.9000000000000	0.000160991442349985
36	0.000161146325613728
36.1000000000000	0.000161147624904030
36.2000000000000	0.000161001410815834
36.3000000000000	0.000160713648935327
36.4000000000000	0.000160290198531319
36.5000000000000	0.000159736811398425
36.6000000000000	0.000159059130841180
36.7000000000000	0.000158262690799482
36.8000000000000	0.000157352915108993
36.9000000000000	0.000156335116889443
37	0.000155214498060903
37.1000000000000	0.000153996148979192
37.2000000000000	0.000152685048188670
37.3000000000000	0.000151286062286661
37.4000000000000	0.000149803945896166
37.5000000000000	0.000148243341741480
37.6000000000000	0.000146608780823588
37.7000000000000	0.000144904682691166
37.8000000000000	0.000143135355802368
37.9000000000000	0.000141304997973607
38	0.000139417696913621
38.1000000000000	0.000137477430833791
38.2000000000000	0.000135488069139148
38.3000000000000	0.000133453373187336
38.4000000000000	0.000131376997118795
38.5000000000000	0.000129262488752036
38.6000000000000	0.000127113290539681
38.7000000000000	0.000124932740584718
38.8000000000000	0.000122724073710496
38.9000000000000	0.000120490422584164
39	0.000118234818888559
39.1000000000000	0.000115960194540457
39.2000000000000	0.000113669382951191
39.3000000000000	0.000111365120329192
39.4000000000000	0.000109050047017800
39.5000000000000	0.000106726708870415
39.6000000000000	0.000104397558654987
39.7000000000000	0.000102064957490606
39.8000000000000	9.97311763098426e-05
39.9000000000000	9.73983973462090e-05
40	9.50687156434540e-05
40.1000000000000	9.27441405859064e-05
40.2000000000000	9.04265974461086e-05
40.3000000000000	8.81179289479434e-05
40.4000000000000	8.58198968441969e-05
40.5000000000000	8.35341835055425e-05
40.6000000000000	8.12623935194137e-05
40.7000000000000	7.90060552965964e-05
40.8000000000000	7.67666226842202e-05
40.9000000000000	7.45454765830850e-05
41	7.23439265678964e-05
41.1000000000000	7.01632125091400e-05
41.2000000000000	6.80045061933696e-05
41.3000000000000	6.58689129436008e-05
41.4000000000000	6.37574732347347e-05
41.5000000000000	6.16711643050678e-05
41.6000000000000	5.96109017620388e-05
41.7000000000000	5.75775411818944e-05
41.8000000000000	5.55718796987264e-05
41.9000000000000	5.35946575859999e-05
42	5.16465598275066e-05
42.1000000000000	4.97282176755739e-05
42.2000000000000	4.78402101980640e-05
42.3000000000000	4.59830658114663e-05
42.4000000000000	4.41572638002941e-05
42.5000000000000	4.23632358201422e-05
42.6000000000000	4.06013673859913e-05
42.7000000000000	3.88719993434861e-05
42.8000000000000	3.71754293227632e-05
42.9000000000000	3.55119131753583e-05
43	3.38816663909667e-05
43.1000000000000	3.22848654961727e-05
43.2000000000000	3.07216494335081e-05
43.3000000000000	2.91921209195179e-05
43.4000000000000	2.76963477836852e-05
43.5000000000000	2.62343642853046e-05
43.6000000000000	2.48061724091521e-05
43.7000000000000	2.34117431394228e-05
43.8000000000000	2.20510177126749e-05
43.9000000000000	2.07239088466092e-05
44	1.94303019480672e-05
44.1000000000000	1.81700562976045e-05
44.2000000000000	1.69430062109032e-05
44.3000000000000	1.57489621771828e-05
44.4000000000000	1.45877119749267e-05
44.5000000000000	1.34590217637594e-05
44.6000000000000	1.23626371532176e-05
44.7000000000000	1.12982842479897e-05
44.8000000000000	1.02656706694133e-05
44.9000000000000	9.26448655365333e-06
45	8.29440552703694e-06
45.1000000000000	7.35508565711774e-06
45.2000000000000	6.44617038047317e-06
45.3000000000000	5.56728940792331e-06
45.4000000000000	4.71805960505553e-06
45.5000000000000	3.89808585191523e-06
45.6000000000000	3.10696187763237e-06
45.7000000000000	2.34427107283933e-06
45.8000000000000	1.60958727977413e-06
45.9000000000000	9.02475560703708e-07
46	2.22492941600357e-07
46.1000000000000	-4.30810864222723e-07
46.2000000000000	-1.05789275442017e-06
46.3000000000000	-1.65921555918953e-06
46.4000000000000	-2.23524738251703e-06
46.5000000000000	-2.78646096542046e-06
46.6000000000000	-3.31333306997327e-06
46.7000000000000	-3.81634388474416e-06
46.8000000000000	-4.29597644869111e-06
46.9000000000000	-4.75271609784589e-06
47	-5.18704992897234e-06
47.1000000000000	-5.59946628569785e-06
47.2000000000000	-5.99045426114278e-06
47.3000000000000	-6.36050322111939e-06
47.4000000000000	-6.71010234594387e-06
47.5000000000000	-7.03974018948660e-06
47.6000000000000	-7.34990425757573e-06
47.7000000000000	-7.64108060263434e-06
47.8000000000000	-7.91375343645476e-06
47.9000000000000	-8.16840476089852e-06
48	-8.40551401271470e-06
48.1000000000000	-8.62555772718295e-06
48.2000000000000	-8.82900921645652e-06
48.3000000000000	-9.01633826361002e-06
48.4000000000000	-9.18801083302661e-06
48.5000000000000	-9.34448879411036e-06
48.6000000000000	-9.48622966128505e-06
48.7000000000000	-9.61368634668370e-06
48.8000000000000	-9.72730692859577e-06
48.9000000000000	-9.82753443175900e-06
49	-9.91480662213984e-06
49.1000000000000	-9.98955581424597e-06
49.2000000000000	-1.00522086906008e-05
49.3000000000000	-1.01031861347546e-05
49.4000000000000	-1.01429030747129e-05
49.5000000000000	-1.01717683388965e-05
49.6000000000000	-1.01901845232064e-05
49.7000000000000	-1.01985478690341e-05
49.8000000000000	-1.01972481520593e-05
49.9000000000000	-1.01866685806179e-05
50	-1.01671857053342e-05

==> figures/data/f_delay/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.08554988793720e-05
1.10000000000000	-0.0889364637962891
1.20000000000000	-0.173216225603510
1.30000000000000	-0.252990378562195
1.40000000000000	-0.328395193405117
1.50000000000000	-0.369363391755891
1.60000000000000	-0.407822497016477
1.70000000000000	-0.443862476940995
1.80000000000000	-0.477572170233483
1.90000000000000	-0.509039182819497
2	-0.538349793527754
2.10000000000000	-0.565588868743769
2.20000000000000	-0.590839785608594
2.30000000000000	-0.614184363347049
2.40000000000000	-0.635702802321158
2.50000000000000	-0.655473630415951
2.60000000000000	-0.673573656376234
2.70000000000000	-0.690077929724345
2.80000000000000	-0.705059706900384
2.90000000000000	-0.718590423277777
3	-0.730739670718362
3.10000000000000	-0.741575180342432
3.20000000000000	-0.751162810200341
3.30000000000000	-0.759566537543305
3.40000000000000	-0.766848455401939
3.50000000000000	-0.773068773191856
3.60000000000000	-0.778285821076274
3.70000000000000	-0.782556057826012
3.80000000000000	-0.785934081927556
3.90000000000000	-0.788472645699970
4	-0.790222672191321
4.10000000000000	-0.791233274634992
4.20000000000000	-0.791551778255783
4.30000000000000	-0.791223744224958
4.40000000000000	-0.790292995572477
4.50000000000000	-0.788801644873540
4.60000000000000	-0.786790123535145
4.70000000000000	-0.784297212516825
4.80000000000000	-0.781360074327887
4.90000000000000	-0.778014286151404
5	-0.774293873953001
5.10000000000000	-0.770231347439885
5.20000000000000	-0.765857735742909
5.30000000000000	-0.761202623701459
5.40000000000000	-0.756294188637761
5.50000000000000	-0.751159237513802
5.60000000000000	-0.745823244370416
5.70000000000000	-0.740310387954210
5.80000000000000	-0.734643589443951
5.90000000000000	-0.728844550193695
6	-0.722933789415464
6.10000000000000	-0.716930681729528
6.20000000000000	-0.710853494515435
6.30000000000000	-0.704719425001792
6.40000000000000	-0.698544637037445
6.50000000000000	-0.692344297491221
6.60000000000000	-0.686132612231624
6.70000000000000	-0.679922861642006
6.80000000000000	-0.673727435630615
6.90000000000000	-0.667557868098657
7	-0.661424870833077
7.10000000000000	-0.655338366794126
7.20000000000000	-0.649307522771004
7.30000000000000	-0.643340781381950
7.40000000000000	-0.637445892398001
7.50000000000000	-0.631629943372442
7.60000000000000	-0.625899389560544
7.70000000000000	-0.620260083116646
7.80000000000000	-0.614717301557955
7.90000000000000	-0.609275775486656
8	-0.603939715563929
8.10000000000000	-0.598712838731454
8.20000000000000	-0.593598393677766
8.30000000000000	-0.588599185548539
8.40000000000000	-0.583717599901453
8.50000000000000	-0.578955625907771
8.60000000000000	-0.574314878804163
8.70000000000000	-0.569796621599538
8.80000000000000	-0.565401786042876
8.90000000000000	-0.561130992859113
9	-0.556984571261151
9.10000000000000	-0.552962577746982
9.20000000000000	-0.549064814191738
9.30000000000000	-0.545290845245299
9.40000000000000	-0.541640015046697
9.50000000000000	-0.538111463267274
9.60000000000000	-0.534704140495025
9.70000000000000	-0.531416822973122
9.80000000000000	-0.528248126705992
9.90000000000000	-0.525196520946755
10	-0.522260341080116
10.1000000000000	-0.519437800915100
10.2000000000000	-0.516727004402251
10.3000000000000	-0.514125956790086
10.4000000000000	-0.511632575235749
10.5000000000000	-0.509244698884921
10.6000000000000	-0.506960098436074
10.7000000000000	-0.504776485204234
10.8000000000000	-0.502691519699379
10.9000000000000	-0.500702819734580
11	-0.498807968078943
11.1000000000000	-0.497004519670298
11.2000000000000	-0.495290008402490
11.3000000000000	-0.493661953501990
11.4000000000000	-0.492117865508388
11.5000000000000	-0.490655251873146
11.6000000000000	-0.489271622190815
11.7000000000000	-0.487964493076709
11.8000000000000	-0.486731392704798
11.9000000000000	-0.485569865019351
12	-0.484477473633636
12.1000000000000	-0.483451805428683
12.2000000000000	-0.482490473864901
12.3000000000000	-0.481591122019028
12.4000000000000	-0.480751425358634
12.5000000000000	-0.479969094266098
12.6000000000000	-0.479241876323708
12.7000000000000	-0.478567558371207
12.8000000000000	-0.477943968346840
12.9000000000000	-0.477368976922638
13	-0.476840498944387
13.1000000000000	-0.476356494686404
13.2000000000000	-0.475914970930962
13.3000000000000	-0.475513981881900
13.4000000000000	-0.475151629921628
13.5000000000000	-0.474826066220475
13.6000000000000	-0.474535491206994
13.7000000000000	-0.474278154907569
13.8000000000000	-0.474052357163354
13.9000000000000	-0.473856447732307
14	-0.473688826283776
14.1000000000000	-0.473547942292820
14.2000000000000	-0.473432294841180
14.3000000000000	-0.473340432331527
14.4000000000000	-0.473270952121354
14.5000000000000	-0.473222500082608
14.6000000000000	-0.473193770092925
14.7000000000000	-0.473183503464039
14.8000000000000	-0.473190488312720
14.9000000000000	-0.473213558879354
15	-0.473251594799025
15.1000000000000	-0.473303520329732
15.2000000000000	-0.473368303542178
15.3000000000000	-0.473444955475318
15.4000000000000	-0.473532529261646
15.5000000000000	-0.473630119226030
15.6000000000000	-0.473736859961647
15.7000000000000	-0.473851925386437
15.8000000000000	-0.473974527783255
15.9000000000000	-0.474103916826765
16	-0.474239378599911
16.1000000000000	-0.474380234602641
16.2000000000000	-0.474525840755414
16.3000000000000	-0.474675586399834
16.4000000000000	-0.474828893298617
16.5000000000000	-0.474985214636963
16.6000000000000	-0.475144034027247
16.7000000000000	-0.475304864518806
16.8000000000000	-0.475467247614487
16.9000000000000	-0.475630752295492
17	-0.475794974055915
17.1000000000000	-0.475959533948289
17.2000000000000	-0.476124077641322
17.3000000000000	-0.476288274490903
17.4000000000000	-0.476451816625383
17.5000000000000	-0.476614418046003
17.6000000000000	-0.476775813743284
17.7000000000000	-0.476935758830084
17.8000000000000	-0.477094027691969
17.9000000000000	-0.477250413155452
18	-0.477404725674567
18.1000000000000	-0.477556792536230
18.2000000000000	-0.477706457084690
18.3000000000000	-0.477853577965400
18.4000000000000	-0.477998028388511
18.5000000000000	-0.478139695412168
18.6000000000000	-0.478278479245739
18.7000000000000	-0.478414292573044
18.8000000000000	-0.478547059895616
18.9000000000000	-0.478676716895976
19	-0.478803209820879
19.1000000000000	-0.478926494884434
19.2000000000000	-0.479046537690970
19.3000000000000	-0.479163312677510
19.4000000000000	-0.479276802575647
19.5000000000000	-0.479386997892633
19.6000000000000	-0.479493896411420
19.7000000000000	-0.479597502709423
19.8000000000000	-0.479697827695704
19.9000000000000	-0.479794888166287
20	-0.479888706377296
20.1000000000000	-0.479979309635579
20.2000000000000	-0.480066729906479
20.3000000000000	-0.480151003438398
20.4000000000000	-0.480232170403789
20.5000000000000	-0.480310274556204
20.6000000000000	-0.480385362903021
20.7000000000000	-0.480457485393450
20.8000000000000	-0.480526694621449
20.9000000000000	-0.480593045543129
21	-0.480656595208269
21.1000000000000	-0.480717402505532
21.2000000000000	-0.480775527920987
21.3000000000000	-0.480831033309519
21.4000000000000	-0.480883981678754
21.5000000000000	-0.480934436985078
21.6000000000000	-0.480982463941359
21.7000000000000	-0.481028127835984
21.8000000000000	-0.481071494362814
21.9000000000000	-0.481112629461674
22	-0.481151599168997
22.1000000000000	-0.481188469478243
22.2000000000000	-0.481223306209723
22.3000000000000	-0.481256174889459
22.4000000000000	-0.481287140636733
22.5000000000000	-0.481316268059952
22.6000000000000	-0.481343621160506
22.7000000000000	-0.481369263244256
22.8000000000000	-0.481393256840347
22.9000000000000	-0.481415663626993
23	-0.481436544363941
23.1000000000000	-0.481455958831293
23.2000000000000	-0.481473965774386
23.3000000000000	-0.481490622854438
23.4000000000000	-0.481505986604676
23.5000000000000	-0.481520112391665
23.6000000000000	-0.481533054381571
23.7000000000000	-0.481544865511099
23.8000000000000	-0.481555597462845
23.9000000000000	-0.481565300644825
24	-0.481574024173939
24.1000000000000	-0.481581815863145
24.2000000000000	-0.481588722212112
24.3000000000000	-0.481594788401148
24.4000000000000	-0.481600058288196
24.5000000000000	-0.481604574408693
24.6000000000000	-0.481608377978101
24.7000000000000	-0.481611508896941
24.8000000000000	-0.481614005758130
24.9000000000000	-0.481615905856475
25	-0.481617245200137

==> figures/data/f_delay/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.30265986552465e-05
1.10000000000000	-0.106166737086197
1.20000000000000	-0.205699820065109
1.30000000000000	-0.298879158068405
1.40000000000000	-0.385962084549105
1.50000000000000	-0.431146220791241
1.60000000000000	-0.472995077107727
1.70000000000000	-0.511663059677182
1.80000000000000	-0.547300419130003
1.90000000000000	-0.580053206811990
2	-0.610063244499700
2.10000000000000	-0.637468106611501
2.20000000000000	-0.662401114001287
2.30000000000000	-0.684991338463821
2.40000000000000	-0.705363617121510
2.50000000000000	-0.723638575902139
2.60000000000000	-0.739932661355662
2.70000000000000	-0.754358180095629
2.80000000000000	-0.767023345187079
2.90000000000000	-0.778032328837930
3	-0.787485320784877
3.10000000000000	-0.795478591797696
3.20000000000000	-0.802104561757615
3.30000000000000	-0.807451871796023
3.40000000000000	-0.811605460009319
3.50000000000000	-0.814646640294136
3.60000000000000	-0.816653183874533
3.70000000000000	-0.817699403119023
3.80000000000000	-0.817856237270566
3.90000000000000	-0.817191339736881
4	-0.815769166611643
4.10000000000000	-0.813651066119377
4.20000000000000	-0.810895368698118
4.30000000000000	-0.807557477454268
4.40000000000000	-0.803689958743479
4.50000000000000	-0.799342632649921
4.60000000000000	-0.794562663153965
4.70000000000000	-0.789394647795099
4.80000000000000	-0.783880706652909
4.90000000000000	-0.778060570484134
5	-0.771971667868237
5.10000000000000	-0.765649211227606
5.20000000000000	-0.759126281601425
5.30000000000000	-0.752433912064557
5.40000000000000	-0.745601169694305
5.50000000000000	-0.738655235998855
5.60000000000000	-0.731621485731529
5.70000000000000	-0.724523564024618
5.80000000000000	-0.717383461785710
5.90000000000000	-0.710221589307960
6	-0.703056848053774
6.10000000000000	-0.695906700578861
6.20000000000000	-0.688787238570609
6.30000000000000	-0.681713248981298
6.40000000000000	-0.674698278242698
6.50000000000000	-0.667754694554288
6.60000000000000	-0.660893748242522
6.70000000000000	-0.654125630193444
6.80000000000000	-0.647459528365387
6.90000000000000	-0.640903682392612
7	-0.634465436294502
7.10000000000000	-0.628151289308367
7.20000000000000	-0.621966944867049
7.30000000000000	-0.615917357745366
7.40000000000000	-0.610006779401997
7.50000000000000	-0.604238801545723
7.60000000000000	-0.598616397956985
7.70000000000000	-0.593141964597586
7.80000000000000	-0.587817358042923
7.90000000000000	-0.582643932272590
8	-0.577622573856366
8.10000000000000	-0.572753735573663
8.20000000000000	-0.568037468505329
8.30000000000000	-0.563473452637449
8.40000000000000	-0.559061026017297
8.50000000000000	-0.554799212502016
8.60000000000000	-0.550686748140903
8.70000000000000	-0.546722106232313
8.80000000000000	-0.542903521096263
8.90000000000000	-0.539229010603761
9	-0.535696397503746
9.10000000000000	-0.532303329588271
9.20000000000000	-0.529047298736288
9.30000000000000	-0.525925658875945
9.40000000000000	-0.522935642904934
9.50000000000000	-0.520074378607830
9.60000000000000	-0.517338903608861
9.70000000000000	-0.514726179397898
9.80000000000000	-0.512233104466788
9.90000000000000	-0.509856526592489
10	-0.507593254302690
10.1000000000000	-0.505440067558867
10.2000000000000	-0.503393727690916
10.3000000000000	-0.501450986616706
10.4000000000000	-0.499608595379067
10.5000000000000	-0.497863312031862
10.6000000000000	-0.496211908905976
10.7000000000000	-0.494651179285147
10.8000000000000	-0.493177943520727
10.9000000000000	-0.491789054613566
11	-0.490481403290353
11.1000000000000	-0.489251922600867
11.2000000000000	-0.488097592061708
11.3000000000000	-0.487015441371247
11.4000000000000	-0.486002553719634
11.5000000000000	-0.485056068716883
11.6000000000000	-0.484173184961196
11.7000000000000	-0.483351162268871
11.8000000000000	-0.482587323586304
11.9000000000000	-0.481879056603804
12	-0.481223815090153
12.1000000000000	-0.480619119966049
12.2000000000000	-0.480062560133830
12.3000000000000	-0.479551793080122
12.4000000000000	-0.479084545267326
12.5000000000000	-0.478658612329165
12.6000000000000	-0.478271859084793
12.7000000000000	-0.477922219385326
12.8000000000000	-0.477607695805969
12.9000000000000	-0.477326359196304
13	-0.477076348100660
13.1000000000000	-0.476855868059899
13.2000000000000	-0.476663190805375
13.3000000000000	-0.476496653355256
13.4000000000000	-0.476354657022834
13.5000000000000	-0.476235666345964
13.6000000000000	-0.476138207946233
13.7000000000000	-0.476060869325969
13.8000000000000	-0.476002297610765
13.9000000000000	-0.475961198244681
14	-0.475936333644910
14.1000000000000	-0.475926521822232
14.2000000000000	-0.475930634973201
14.3000000000000	-0.475947598049607
14.4000000000000	-0.475976387310399
14.5000000000000	-0.476016028860900
14.6000000000000	-0.476065597183791
14.7000000000000	-0.476124213666039
14.8000000000000	-0.476191045125622
14.9000000000000	-0.476265302341602
15	-0.476346238590847
15.1000000000000	-0.476433148194397
15.2000000000000	-0.476525365076245
15.3000000000000	-0.476622261337047
15.4000000000000	-0.476723245845055
15.5000000000000	-0.476827762846346
15.6000000000000	-0.476935290596208
15.7000000000000	-0.477045340013379
15.8000000000000	-0.477157453358599
15.9000000000000	-0.477271202938829
16	-0.477386189838263
16.1000000000000	-0.477502042677157
16.2000000000000	-0.477618416399326
16.3000000000000	-0.477734991089037
16.4000000000000	-0.477851470817894
16.5000000000000	-0.477967582522197
16.6000000000000	-0.478083074911148
16.7000000000000	-0.478197717406174
16.8000000000000	-0.478311299111526
16.9000000000000	-0.478423627816259
17	-0.478534529027581
17.1000000000000	-0.478643845035498
17.2000000000000	-0.478751434008624
17.3000000000000	-0.478857169120929
17.4000000000000	-0.478960937709179
17.5000000000000	-0.479062640460741
17.6000000000000	-0.479162190631375
17.7000000000000	-0.479259513292620
17.8000000000000	-0.479354544608307
17.9000000000000	-0.479447231139723
18	-0.479537529178892
18.1000000000000	-0.479625404109446
18.2000000000000	-0.479710829794498
18.3000000000000	-0.479793787990934
18.4000000000000	-0.479874267789504
18.5000000000000	-0.479952265080097
18.6000000000000	-0.480027782041554
18.7000000000000	-0.480100826655366
18.8000000000000	-0.480171412242614
18.9000000000000	-0.480239557023468
19	-0.480305283698601
19.1000000000000	-0.480368619051829
19.2000000000000	-0.480429593573328
19.3000000000000	-0.480488241102746
19.4000000000000	-0.480544598491550
19.5000000000000	-0.480598705283964
19.6000000000000	-0.480650603415821
19.7000000000000	-0.480700336930698
19.8000000000000	-0.480747951712697
19.9000000000000	-0.480793495235224
20	-0.480837016325176
20.1000000000000	-0.480878564941894
20.2000000000000	-0.480918191970306
20.3000000000000	-0.480955949027668
20.4000000000000	-0.480991888283315
20.5000000000000	-0.481026062290882
20.6000000000000	-0.481058523832428
20.7000000000000	-0.481089325773935
20.8000000000000	-0.481118520931656
20.9000000000000	-0.481146161948812
21	-0.481172301182128
21.1000000000000	-0.481196990597747
21.2000000000000	-0.481220281676040
21.3000000000000	-0.481242225324865
21.4000000000000	-0.481262871800848
21.5000000000000	-0.481282270638239
21.6000000000000	-0.481300470584961
21.7000000000000	-0.481317519545436
21.8000000000000	-0.481333464529814
21.9000000000000	-0.481348351609246
22	-0.481362225876826
22.1000000000000	-0.481375131413884
22.2000000000000	-0.481387111261290
22.3000000000000	-0.481398207395451
22.4000000000000	-0.481408460708716
22.5000000000000	-0.481417910993882
22.6000000000000	-0.481426596932532
22.7000000000000	-0.481434556086942
22.8000000000000	-0.481441824895299
22.9000000000000	-0.481448438669988
23	-0.481454431598727
23.1000000000000	-0.481459836748311
23.2000000000000	-0.481464686070777
23.3000000000000	-0.481469010411775
23.4000000000000	-0.481472839520961
23.5000000000000	-0.481476202064239
23.6000000000000	-0.481479125637664
23.7000000000000	-0.481481636782867
23.8000000000000	-0.481483761003834
23.9000000000000	-0.481485522784893
24	-0.481486945609788
24.1000000000000	-0.481488051981698
24.2000000000000	-0.481488863444085
24.3000000000000	-0.481489400602254
24.4000000000000	-0.481489683145528
24.5000000000000	-0.481489729869927
24.6000000000000	-0.481489558701260
24.7000000000000	-0.481489186718551
24.8000000000000	-0.481488630177708
24.9000000000000	-0.481487904535359
25	-0.481487024472797

==> figures/data/f_delay/data3.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.912952911252939
1.10000000000000	-0.865793027182931
1.20000000000000	-0.820035985515950
1.30000000000000	-0.775680382706185
1.40000000000000	-0.422529940317808
1.50000000000000	-0.396985686032027
1.60000000000000	-0.372346384356870
1.70000000000000	-0.348601295917588
1.80000000000000	-0.325738595517391
1.90000000000000	-0.303745468464991
2	-0.282608202466330
2.10000000000000	-0.262312275191386
2.20000000000000	-0.242842437628232
2.30000000000000	-0.224182793337536
2.40000000000000	-0.206316873721417
2.50000000000000	-0.189227709420968
2.60000000000000	-0.172897897956961
2.70000000000000	-0.157309667728166
2.80000000000000	-0.142444938481416
2.90000000000000	-0.128285378367051
3	-0.114812457692671
3.10000000000000	-0.102007499487239
3.20000000000000	-0.0898517269865342
3.30000000000000	-0.0783263081497478
3.40000000000000	-0.0674123973156696
3.50000000000000	-0.0570911741054394
3.60000000000000	-0.0473438796772522
3.70000000000000	-0.0381518504367000
3.80000000000000	-0.0294965493046538
3.90000000000000	-0.0213595946426941
4	-0.0137227869341587
4.10000000000000	-0.00656813331685003
4.20000000000000	0.000122129938641528
4.30000000000000	0.00636551691316832
4.40000000000000	0.0121792733961476
4.50000000000000	0.0175803600281377
4.60000000000000	0.0225854371436525
4.70000000000000	0.0272108512312713
4.80000000000000	0.0314726229303717
4.90000000000000	0.0353864364860984
5	0.0389676305864885
5.10000000000000	0.0422311905079407
5.20000000000000	0.0451917414975328
5.30000000000000	0.0478635433229572
5.40000000000000	0.0502604859231055
5.50000000000000	0.0523960860946047
5.60000000000000	0.0542834851518191
5.70000000000000	0.0559354475000509
5.80000000000000	0.0573643600638540
5.90000000000000	0.0585822325145246
6	0.0596006982429632
6.10000000000000	0.0604310160261783
6.20000000000000	0.0610840723377769
6.30000000000000	0.0615703842547830
6.40000000000000	0.0619001029151210
6.50000000000000	0.0620830174820256
6.60000000000000	0.0621285595735503
6.70000000000000	0.0620458081171911
6.80000000000000	0.0618434945914625
6.90000000000000	0.0615300086180215
7	0.0611134038696661
7.10000000000000	0.0606014042612125
7.20000000000000	0.0600014103918806
7.30000000000000	0.0593205062094162
7.40000000000000	0.0585654658677026
7.50000000000000	0.0577427607511309
7.60000000000000	0.0568585666404246
7.70000000000000	0.0559187709960362
7.80000000000000	0.0549289803365787
7.90000000000000	0.0538945276910762
8	0.0528204801050763
8.10000000000000	0.0517116461819027
8.20000000000000	0.0505725836414932
8.30000000000000	0.0494076068804147
8.40000000000000	0.0482207945177300
8.50000000000000	0.0470159969124521
8.60000000000000	0.0457968436393287
8.70000000000000	0.0445667509106634
8.80000000000000	0.0433289289328138
8.90000000000000	0.0420863891868996
9	0.0408419516241006
9.10000000000000	0.0395982517667387
9.20000000000000	0.0383577477071188
9.30000000000000	0.0371227269968461
9.40000000000000	0.0358953134200395
9.50000000000000	0.0346774736445377
9.60000000000000	0.0334710237458342
9.70000000000000	0.0322776355990875
9.80000000000000	0.0310988431351206
9.90000000000000	0.0299360484568849
10	0.0287905278133698
10.1000000000000	0.0276634374284234
10.2000000000000	0.0265558191824381
10.3000000000000	0.0254686061452472
10.4000000000000	0.0244026279590241
10.5000000000000	0.0233586160703441
10.6000000000000	0.0223372088109249
10.7000000000000	0.0213389563269137
10.8000000000000	0.0203643253568839
10.9000000000000	0.0194137038590154
11	0.0184874054881988
11.1000000000000	0.0175856739240503
11.2000000000000	0.0167086870510715
11.3000000000000	0.0158565609923920
11.4000000000000	0.0150293539987412
11.5000000000000	0.0142270701944704
11.6000000000000	0.0134496631826196
11.7000000000000	0.0126970395111682
11.8000000000000	0.0119690620027483
11.9000000000000	0.0112655529502264
12	0.0105862971806611
12.1000000000000	0.00993104499024992
12.2000000000000	0.00929951495295809
12.3000000000000	0.00869139660560491
12.4000000000000	0.00810635301223375
12.5000000000000	0.00754402321066247
12.6000000000000	0.00700402454414340
12.7000000000000	0.00648595488110192
12.8000000000000	0.00598939472595228
12.9000000000000	0.00551390922400542
13	0.00505905006349628
13.1000000000000	0.00462435727776528
13.2000000000000	0.00420936095062760
13.3000000000000	0.00381358282795178
13.4000000000000	0.00343653783846190
13.5000000000000	0.00307773552675894
13.6000000000000	0.00273668140152802
13.7000000000000	0.00241287820188096
13.8000000000000	0.00210582708474313
13.9000000000000	0.00181502873616009
14	0.00153998440936711
14.1000000000000	0.00128019689241527
14.2000000000000	0.00103517140810281
14.3000000000000	0.000804416448927278
14.4000000000000	0.000587444549698365
14.5000000000000	0.000383773000427465
14.6000000000000	0.000192924502038618
14.7000000000000	1.44277673955406e-05
14.8000000000000	-0.000152181929913579
14.9000000000000	-0.000307362256654439
15	-0.000451563368565414
15.1000000000000	-0.000585227504250487
15.2000000000000	-0.000708788622145704
15.3000000000000	-0.000822672078414160
15.4000000000000	-0.000927294343686138
15.5000000000000	-0.00102306275662274
15.6000000000000	-0.00111037531234052
15.7000000000000	-0.00118962048380145
15.8000000000000	-0.00126117707431700
15.9000000000000	-0.00132541409939950
16	-0.00138269069622928
16.1000000000000	-0.00143335605908287
16.2000000000000	-0.00147774939911532
16.3000000000000	-0.00151619992695509
16.4000000000000	-0.00154902685662280
16.5000000000000	-0.00157653942933907
16.6000000000000	-0.00159903695585219
16.7000000000000	-0.00161680887595593
16.8000000000000	-0.00163013483394005
16.9000000000000	-0.00163928476874570
17	-0.00164451901767264
17.1000000000000	-0.00164608843251853
17.2000000000000	-0.00164423450708888
17.3000000000000	-0.00163918951506097
17.4000000000000	-0.00163117665722976
17.5000000000000	-0.00162041021722014
17.6000000000000	-0.00160709572477568
17.7000000000000	-0.00159143012579931
17.8000000000000	-0.00157360195834478
17.9000000000000	-0.00155379153381036
18	-0.00153217112262351
18.1000000000000	-0.00150890514373669
18.2000000000000	-0.00148415035730563
18.3000000000000	-0.00145805605994306
18.4000000000000	-0.00143076428198335
18.5000000000000	-0.00140240998622922
18.6000000000000	-0.00137312126767893
18.7000000000000	-0.00134301955376347
18.8000000000000	-0.00131221980466064
18.9000000000000	-0.00128083071327360
19	-0.00124895490449436
19.1000000000000	-0.00121668913339861
19.2000000000000	-0.00118412448204133
19.3000000000000	-0.00115134655455559
19.4000000000000	-0.00111843567026584
19.5000000000000	-0.00108546705456717
19.6000000000000	-0.00105251102732939
19.7000000000000	-0.00101963318861533
19.8000000000000	-0.000986894601511684
19.9000000000000	-0.000954351971907627
20	-0.000922057825051603
20.1000000000000	-0.000890060678749560
20.2000000000000	-0.000858405213083357
20.3000000000000	-0.000827132436531796
20.4000000000000	-0.000796279848406497
20.5000000000000	-0.000765881597518717
20.6000000000000	-0.000735968637006212
20.7000000000000	-0.000706568875269015
20.8000000000000	-0.000677707322966512
20.9000000000000	-0.000649406236042926
21	-0.000621685254758720
21.1000000000000	-0.000594561538712662
21.2000000000000	-0.000568049897852917
21.3000000000000	-0.000542162919478262
21.4000000000000	-0.000516911091240756
21.5000000000000	-0.000492302920173719
21.6000000000000	-0.000468345047758990
21.7000000000000	-0.000445042361083380
21.8000000000000	-0.000422398100102888
21.9000000000000	-0.000400413961072971
22	-0.000379090196181935
22.1000000000000	-0.000358425709445680
22.2000000000000	-0.000338418148920043
22.3000000000000	-0.000319063995286732
22.4000000000000	-0.000300358646881947
22.5000000000000	-0.000282296501227043
22.6000000000000	-0.000264871033136886
22.7000000000000	-0.000248074869473300
22.8000000000000	-0.000231899860616678
22.9000000000000	-0.000216337148733226
23	-0.000201377232910915
23.1000000000000	-0.000187010031244845
23.2000000000000	-0.000173224939949218
23.3000000000000	-0.000160010889573587
23.4000000000000	-0.000147356398407534
23.5000000000000	-0.000135249623148403
23.6000000000000	-0.000123678406918203
23.7000000000000	-0.000112630324706458
23.8000000000000	-0.000102092726318108
23.9000000000000	-9.20527769098593e-05
24	-8.24974951934564e-05
24.1000000000000	-7.34137893821397e-05
24.2000000000000	-6.47884909603091e-05
24.3000000000000	-5.66083863547406e-05
24.4000000000000	-4.88602465813091e-05
24.5000000000000	-4.15308549445474e-05
24.6000000000000	-3.46070328606171e-05
24.7000000000000	-2.80756638841959e-05
24.8000000000000	-2.19237160010107e-05
24.9000000000000	-1.61382622657104e-05
25	-1.07064998479549e-05

==> figures/data/f_delay/data4.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-1.09554212768284
1.10000000000000	-1.02798502377440
1.20000000000000	-0.963121485171337
1.30000000000000	-0.900901580319949
1.40000000000000	-0.469042726869056
1.50000000000000	-0.434904182792811
1.60000000000000	-0.402330296841113
1.70000000000000	-0.371279779530902
1.80000000000000	-0.341710833459881
1.90000000000000	-0.313581292750533
2	-0.286848752714590
2.10000000000000	-0.261470690173940
2.20000000000000	-0.237404574863108
2.30000000000000	-0.214607972327398
2.40000000000000	-0.193038638719563
2.50000000000000	-0.172654607886554
2.60000000000000	-0.153414271126529
2.70000000000000	-0.135276449984800
2.80000000000000	-0.118200462446029
2.90000000000000	-0.102146182868485
3	-0.0870740959947929
3.10000000000000	-0.0729453453623226
3.20000000000000	-0.0597217764250549
3.30000000000000	-0.0473659746877037
3.40000000000000	-0.0358412991418237
3.50000000000000	-0.0251119112828056
3.60000000000000	-0.0151427999759421
3.70000000000000	-0.00589980242924046
3.80000000000000	0.00265037847969193
3.90000000000000	0.0105401602855064
4	0.0178010701984692
4.10000000000000	0.0244637373317959
4.20000000000000	0.0305578876849512
4.30000000000000	0.0361123416841732
4.40000000000000	0.0411550140905398
4.50000000000000	0.0457129160946983
4.60000000000000	0.0498121594259526
4.70000000000000	0.0534779623117410
4.80000000000000	0.0567346571316155
4.90000000000000	0.0596056996176948
5	0.0621136794611458
5.10000000000000	0.0642803321916294
5.20000000000000	0.0661265522037344
5.30000000000000	0.0676724068113281
5.40000000000000	0.0689371512173640
5.50000000000000	0.0699392442930945
5.60000000000000	0.0706963650668038
5.70000000000000	0.0712254298281047
5.80000000000000	0.0715426097595426
5.90000000000000	0.0716633490127507
6	0.0716023831516406
6.10000000000000	0.0713737578901647
6.20000000000000	0.0709908480570277
6.30000000000000	0.0704663767243453
6.40000000000000	0.0698124344416720
6.50000000000000	0.0690404985210423
6.60000000000000	0.0681614523227246
6.70000000000000	0.0671856044952055
6.80000000000000	0.0661227081266053
6.90000000000000	0.0649819797682167
7	0.0637721182941499
7.10000000000000	0.0625013235642441
7.20000000000000	0.0611773148603763
7.30000000000000	0.0598073490691240
7.40000000000000	0.0583982385864330
7.50000000000000	0.0569563689224597
7.60000000000000	0.0554877159871503
7.70000000000000	0.0539978630393880
7.80000000000000	0.0524920172846370
7.90000000000000	0.0509750261080381
8	0.0494513929317663
8.10000000000000	0.0479252926872303
8.20000000000000	0.0464005868943405
8.30000000000000	0.0448808383416065
8.40000000000000	0.0433693253622727
8.50000000000000	0.0418690557030306
8.60000000000000	0.0403827799830955
8.70000000000000	0.0389130047425909
8.80000000000000	0.0374620050802542
8.90000000000000	0.0360318368814538
9	0.0346243486384410
9.10000000000000	0.0332411928655674
9.20000000000000	0.0318838371129852
9.30000000000000	0.0305535745830290
9.40000000000000	0.0292515343541329
9.50000000000000	0.0279786912176832
9.60000000000000	0.0267358751337522
9.70000000000000	0.0255237803121040
9.80000000000000	0.0243429739252768
9.90000000000000	0.0231939044609248
10	0.0220769097209035
10.1000000000000	0.0209922244748753
10.2000000000000	0.0199399877764374
10.3000000000000	0.0189202499499806
10.4000000000000	0.0179329792566519
10.5000000000000	0.0169780682479200
10.6000000000000	0.0160553398153548
10.7000000000000	0.0151645529452926
10.8000000000000	0.0143054081871156
10.9000000000000	0.0134775528438880
11	0.0126805858940962
11.1000000000000	0.0119140626532183
11.2000000000000	0.0111774991837986
11.3000000000000	0.0104703764626601
11.4000000000000	0.00979214431379456
11.5000000000000	0.00914222511539332
11.6000000000000	0.00852001728937468
11.7000000000000	0.00792489858163949
11.8000000000000	0.00735622914118076
11.9000000000000	0.00681335440601032
12	0.00629560780374203
12.1000000000000	0.00580231327450568
12.2000000000000	0.00533278762371355
12.3000000000000	0.00488634271202545
12.4000000000000	0.00446228748970607
12.5000000000000	0.00405992988236739
12.6000000000000	0.00367857853493842
12.7000000000000	0.00331754442050037
12.8000000000000	0.00297614232045815
12.9000000000000	0.00265369218232372
13	0.00234952036120732
13.1000000000000	0.00206296075092387
13.2000000000000	0.00179335581043437
13.3000000000000	0.00154005749116199
13.4000000000000	0.00130242807052767
13.5000000000000	0.00107984089687814
13.6000000000000	0.000871681050786571
13.7000000000000	0.000677345927535083
13.8000000000000	0.000496245745406016
13.9000000000000	0.000327803984227409
14	0.000171457758464091
14.1000000000000	2.66581289498942e-05
14.2000000000000	-0.000107129642785628
14.3000000000000	-0.000230425893820625
14.4000000000000	-0.000343736409159426
14.5000000000000	-0.000447552317592410
14.6000000000000	-0.000542350030799991
14.7000000000000	-0.000628591222531443
14.8000000000000	-0.000706722844844949
14.9000000000000	-0.000777177178537678
15	-0.000840371915024336
15.1000000000000	-0.000896710267066788
15.2000000000000	-0.000946581105878335
15.3000000000000	-0.000990359122256033
15.4000000000000	-0.00102840500951285
15.5000000000000	-0.00106106566610798
15.6000000000000	-0.00108867441597438
15.7000000000000	-0.00111155124466479
15.8000000000000	-0.00113000304953233
15.9000000000000	-0.00114432390227370
16	-0.00115479532226108
16.1000000000000	-0.00116168655916970
16.2000000000000	-0.00116525488352053
16.3000000000000	-0.00116574588382410
16.4000000000000	-0.00116339376911459
16.5000000000000	-0.00115842167572545
16.6000000000000	-0.00115104197724867
16.7000000000000	-0.00114145659668674
16.8000000000000	-0.00112985731987895
16.9000000000000	-0.00111642610934920
17	-0.00110133541778918
17.1000000000000	-0.00108474850044893
17.2000000000000	-0.00106681972576741
17.3000000000000	-0.00104769488362889
17.4000000000000	-0.00102751149068738
17.5000000000000	-0.00100639909224763
17.6000000000000	-0.000984479560234748
17.7000000000000	-0.000961867386844528
17.8000000000000	-0.000938669973488878
17.9000000000000	-0.000914987914704807
18	-0.000890915276729185
18.1000000000000	-0.000866539870475604
18.2000000000000	-0.000841943518685496
18.3000000000000	-0.000817202317055061
18.4000000000000	-0.000792386889173695
18.5000000000000	-0.000767562635126525
18.6000000000000	-0.000742789973656724
18.7000000000000	-0.000718124577791669
18.8000000000000	-0.000693617603862582
18.9000000000000	-0.000669315913882728
19	-0.000645262291246892
19.1000000000000	-0.000621495649746375
19.2000000000000	-0.000598051235913049
19.3000000000000	-0.000574960824705519
19.4000000000000	-0.000552252908588763
19.5000000000000	-0.000529952880043180
19.6000000000000	-0.000508083207580888
19.7000000000000	-0.000486663605328969
19.8000000000000	-0.000465711196274358
19.9000000000000	-0.000445240669256965
20	-0.000425264429808587
20.1000000000000	-0.000405792744954323
20.2000000000000	-0.000386833882080312
20.3000000000000	-0.000368394241994780
20.4000000000000	-0.000350478486300169
20.5000000000000	-0.000333089659211115
20.6000000000000	-0.000316229303944541
20.7000000000000	-0.000299897573819407
20.8000000000000	-0.000284093338205424
20.9000000000000	-0.000268814283454138
21	-0.000254057008960522
21.1000000000000	-0.000239817118488011
21.2000000000000	-0.000226089306909154
21.3000000000000	-0.000212867442494659
21.4000000000000	-0.000200144644899286
21.5000000000000	-0.000187913358983594
21.6000000000000	-0.000176165424612951
21.7000000000000	-0.000164892142574112
21.8000000000000	-0.000154084336745335
21.9000000000000	-0.000143732412660595
22	-0.000133826412600296
22.1000000000000	-0.000124356067342543
22.2000000000000	-0.000115310844703995
22.3000000000000	-0.000106679995001758
22.4000000000000	-9.84525935633782e-05
22.5000000000000	-9.06175804018242e-05
22.6000000000000	-8.31637971841447e-05
22.7000000000000	-7.60800216088846e-05
22.8000000000000	-6.93549993071853e-05
22.9000000000000	-6.29774733815156e-05
23	-5.69362116904715e-05
23.1000000000000	-5.12200319867844e-05
23.2000000000000	-4.58178250140605e-05
23.3000000000000	-4.07185756571522e-05
23.4000000000000	-3.59113822538705e-05
23.5000000000000	-3.13854741502991e-05
23.6000000000000	-2.71302276035284e-05
23.7000000000000	-2.31351801108271e-05
23.8000000000000	-1.93900432556160e-05
23.9000000000000	-1.58847141527497e-05
24	-1.26092855710671e-05
24.1000000000000	-9.55405480980217e-06
24.2000000000000	-6.70953140454740e-06
24.3000000000000	-4.06644373538730e-06
24.4000000000000	-1.61574459912007e-06
24.5000000000000	6.51384184005235e-07
24.6000000000000	2.74352806363288e-06
24.7000000000000	4.66903690264034e-06
24.8000000000000	6.43602289931683e-06
24.9000000000000	8.05235924518367e-06
25	9.52567945824037e-06

==> figures/data/f_plot/data1.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-7.03918610961982e-06
1.10000000000000	-0.0580925790801108
1.20000000000000	-0.113968118138822
1.30000000000000	-0.167663527920896
1.40000000000000	-0.219208987178782
1.50000000000000	-0.256138947864986
1.60000000000000	-0.291464414157022
1.70000000000000	-0.325215261040823
1.80000000000000	-0.357422239626932
1.90000000000000	-0.388116882662073
2	-0.417331413828899
2.10000000000000	-0.445098660774794
2.20000000000000	-0.471451971807897
2.30000000000000	-0.496425136196075
2.40000000000000	-0.520052308002354
2.50000000000000	-0.542367933388294
2.60000000000000	-0.563406681315045
2.70000000000000	-0.583203377570208
2.80000000000000	-0.601792942047247
2.90000000000000	-0.619210329203014
3	-0.635490471617911
3.10000000000000	-0.650668226582377
3.20000000000000	-0.664778325632713
3.30000000000000	-0.677855326958708
3.40000000000000	-0.689933570605194
3.50000000000000	-0.701047136389357
3.60000000000000	-0.711229804455623
3.70000000000000	-0.720515018389859
3.80000000000000	-0.728935850814877
3.90000000000000	-0.736524971389412
4	-0.743314617133161
4.10000000000000	-0.749336565000929
4.20000000000000	-0.754622106629478
4.30000000000000	-0.759202025181370
4.40000000000000	-0.763106574210778
4.50000000000000	-0.766365458477107
4.60000000000000	-0.769007816633134
4.70000000000000	-0.771062205715330
4.80000000000000	-0.772556587365047
4.90000000000000	-0.773518315710352
5	-0.773974126839380
5.10000000000000	-0.773950129797291
5.20000000000000	-0.773471799040117
5.30000000000000	-0.772563968280049
5.40000000000000	-0.771250825658017
5.50000000000000	-0.769555910180738
5.60000000000000	-0.767502109360757
5.70000000000000	-0.765111657999398
5.80000000000000	-0.762406138053929
5.90000000000000	-0.759406479531680
6	-0.756132962355251
6.10000000000000	-0.752605219144449
6.20000000000000	-0.748842238861970
6.30000000000000	-0.744862371271359
6.40000000000000	-0.740683332157230
6.50000000000000	-0.736322209259155
6.60000000000000	-0.731795468872132
6.70000000000000	-0.727118963067989
6.80000000000000	-0.722307937493498
6.90000000000000	-0.717377039702474
7	-0.712340327980504
7.10000000000000	-0.707211280622429
7.20000000000000	-0.702002805624058
7.30000000000000	-0.696727250751028
7.40000000000000	-0.691396413949090
7.50000000000000	-0.686021554061439
7.60000000000000	-0.680613401820080
7.70000000000000	-0.675182171079529
7.80000000000000	-0.669737570262454
7.90000000000000	-0.664288813988125
8	-0.658844634855841
8.10000000000000	-0.653413295356679
8.20000000000000	-0.648002599888176
8.30000000000000	-0.642619906847712
8.40000000000000	-0.637272140781516
8.50000000000000	-0.631965804567389
8.60000000000000	-0.626706991610296
8.70000000000000	-0.621501398031120
8.80000000000000	-0.616354334829886
8.90000000000000	-0.611270740005797
9	-0.606255190617457
9.10000000000000	-0.601311914767597
9.20000000000000	-0.596444803497586
9.30000000000000	-0.591657422577929
9.40000000000000	-0.586953024181854
9.50000000000000	-0.582334558429927
9.60000000000000	-0.577804684794526
9.70000000000000	-0.573365783353761
9.80000000000000	-0.569019965885261
9.90000000000000	-0.564769086790969
10	-0.560614753844848
10.1000000000000	-0.556558338756094
10.2000000000000	-0.552600987541128
10.3000000000000	-0.548743630698314
10.4000000000000	-0.544986993179946
10.5000000000000	-0.541331604156698
10.6000000000000	-0.537777806570261
10.7000000000000	-0.534325766470494
10.8000000000000	-0.530975482133904
10.9000000000000	-0.527726792960827
11	-0.524579388149116
11.1000000000000	-0.521532815142664
11.2000000000000	-0.518586487853469
11.3000000000000	-0.515739694656424
11.4000000000000	-0.512991606156386
11.5000000000000	-0.510341282727460
11.6000000000000	-0.507787681824785
11.7000000000000	-0.505329665069494
11.8000000000000	-0.502966005107760
11.9000000000000	-0.500695392245226
12	-0.498516440858336
12.1000000000000	-0.496427695584402
12.2000000000000	-0.494427637292448
12.3000000000000	-0.492514688837133
12.4000000000000	-0.490687220598264
12.5000000000000	-0.488943555808612
12.6000000000000	-0.487281975672929
12.7000000000000	-0.485700724281238
12.8000000000000	-0.484198013319631
12.9000000000000	-0.482772026581941
13	-0.481420924285814
13.1000000000000	-0.480142847196786
13.2000000000000	-0.478935920564116
13.3000000000000	-0.477798257872201
13.4000000000000	-0.476727964411495
13.5000000000000	-0.475723140672906
13.6000000000000	-0.474781885569746
13.7000000000000	-0.473902299491337
13.8000000000000	-0.473082487192411
13.9000000000000	-0.472320560522529
14	-0.471614640999692
14.1000000000000	-0.470962862232435
14.2000000000000	-0.470363372194601
14.3000000000000	-0.469814335357092
14.4000000000000	-0.469313934680826
14.5000000000000	-0.468860373475156
14.6000000000000	-0.468451877125969
14.7000000000000	-0.468086694697689
14.8000000000000	-0.467763100413355
14.9000000000000	-0.467479395016924
15	-0.467233907021932
15.1000000000000	-0.467024993850558
15.2000000000000	-0.466851042867155
15.3000000000000	-0.466710472310195
15.4000000000000	-0.466601732126592
15.5000000000000	-0.466523304712238
15.6000000000000	-0.466473705562604
15.7000000000000	-0.466451483837125
15.8000000000000	-0.466455222841085
15.9000000000000	-0.466483540428600
16	-0.466535089330273
16.1000000000000	-0.466608557408985
16.2000000000000	-0.466702667847243
16.3000000000000	-0.466816179269420
16.4000000000000	-0.466947885802141
16.5000000000000	-0.467096617076009
16.6000000000000	-0.467261238171769
16.7000000000000	-0.467440649513948
16.8000000000000	-0.467633786714919
16.9000000000000	-0.467839620372250
17	-0.468057155822159
17.1000000000000	-0.468285432851748
17.2000000000000	-0.468523525372690
17.3000000000000	-0.468770541058894
17.4000000000000	-0.469025620950642
17.5000000000000	-0.469287939027573
17.6000000000000	-0.469556701752862
17.7000000000000	-0.469831147590809
17.8000000000000	-0.470110546500005
17.9000000000000	-0.470394199404174
18	-0.470681437642689
18.1000000000000	-0.470971622402705
18.2000000000000	-0.471264144134762
18.3000000000000	-0.471558421953659
18.4000000000000	-0.471853903026307
18.5000000000000	-0.472150061948212
18.6000000000000	-0.472446400110163
18.7000000000000	-0.472742445056632
18.8000000000000	-0.473037749837334
18.9000000000000	-0.473331892353315
19	-0.473624474698885
19.1000000000000	-0.473915122500642
19.2000000000000	-0.474203484254772
19.3000000000000	-0.474489230663761
19.4000000000000	-0.474772053973571
19.5000000000000	-0.475051667312302
19.6000000000000	-0.475327804031297
19.7000000000000	-0.475600217049578
19.8000000000000	-0.475868678202468
19.9000000000000	-0.476132977595197
20	-0.476392922962232
20.1000000000000	-0.476648339033032
20.2000000000000	-0.476899066904875
20.3000000000000	-0.477144963423367
20.4000000000000	-0.477385900571189
20.5000000000000	-0.477621764865599
20.6000000000000	-0.477852456765175
20.7000000000000	-0.478077890086222
20.8000000000000	-0.478297991429257
20.9000000000000	-0.478512699615924
21	-0.478721965136665
21.1000000000000	-0.478925749609450
21.2000000000000	-0.479124025249811
21.3000000000000	-0.479316774352424
21.4000000000000	-0.479503988784422
21.5000000000000	-0.479685669490617
21.6000000000000	-0.479861826010775
21.7000000000000	-0.480032476009051
21.8000000000000	-0.480197644815678
21.9000000000000	-0.480357364980982
22	-0.480511675841755
22.1000000000000	-0.480660623100021
22.2000000000000	-0.480804258414182
22.3000000000000	-0.480942639002543
22.4000000000000	-0.481075827259161
22.5000000000000	-0.481203890381982
22.6000000000000	-0.481326900013180
22.7000000000000	-0.481444931891629
22.8000000000000	-0.481558065517390
22.9000000000000	-0.481666383828115
23	-0.481769972887234
23.1000000000000	-0.481868921583792
23.2000000000000	-0.481963321343780
23.3000000000000	-0.482053265852811
23.4000000000000	-0.482138850789967
23.5000000000000	-0.482220173572639
23.6000000000000	-0.482297333112182
23.7000000000000	-0.482370429580191
23.8000000000000	-0.482439564185193
23.9000000000000	-0.482504838959564
24	-0.482566356556452
24.1000000000000	-0.482624220056498
24.2000000000000	-0.482678532784135
24.3000000000000	-0.482729398133247
24.4000000000000	-0.482776919401955
24.5000000000000	-0.482821199636324
24.6000000000000	-0.482862341482736
24.7000000000000	-0.482900447048724
24.8000000000000	-0.482935617772022
24.9000000000000	-0.482967954297601
25	-0.482997556362467

==> figures/data/f_plot/data2.txt <==
0	0
0.100000000000000	0
0.200000000000000	0
0.300000000000000	0
0.400000000000000	0
0.500000000000000	0
0.600000000000000	0
0.700000000000000	0
0.800000000000000	0
0.900000000000000	0
1	-0.592000118469762
1.10000000000000	-0.569757202164828
1.20000000000000	-0.547803390155288
1.30000000000000	-0.526157652872506
1.40000000000000	-0.377419276436442
1.50000000000000	-0.361228121872336
1.60000000000000	-0.345331011999151
1.70000000000000	-0.329737193274500
1.80000000000000	-0.314454948140851
1.90000000000000	-0.299491633193451
2	-0.284853716771179
2.10000000000000	-0.270546815942207
2.20000000000000	-0.256575732858755
2.30000000000000	-0.242944490457616
2.40000000000000	-0.229656367485336
2.50000000000000	-0.216713932829154
2.60000000000000	-0.204119079136865
2.70000000000000	-0.191873055710786
2.80000000000000	-0.179976500662909
2.90000000000000	-0.168429472320190
3	-0.157231479870656
3.10000000000000	-0.146381513242698
3.20000000000000	-0.135878072211537
3.30000000000000	-0.125719194728347
3.40000000000000	-0.115902484468997
3.50000000000000	-0.106425137600753
3.60000000000000	-0.0972839687665639
3.70000000000000	-0.0884754362878371
3.80000000000000	-0.0799956665877499
3.90000000000000	-0.0718404778382722
4	-0.0640054028351067
4.10000000000000	-0.0564857111057474
4.20000000000000	-0.0492764302567711
4.30000000000000	-0.0423723665673442
4.40000000000000	-0.0357681248367377
4.50000000000000	-0.0294581274943871
4.60000000000000	-0.0234366329817439
4.70000000000000	-0.0176977534158038
4.80000000000000	-0.0122354715448012
4.90000000000000	-0.00704365700710513
5	-0.00211608190485723
5.10000000000000	0.00255356429564926
5.20000000000000	0.00697166052443392
5.30000000000000	0.0111446405163484
5.40000000000000	0.0150789798545292
5.50000000000000	0.0187811836353615
5.60000000000000	0.0222577747412766
5.70000000000000	0.0255152827074797
5.80000000000000	0.0285602331685128
5.90000000000000	0.0313991378703999
6	0.0340384852339960
6.10000000000000	0.0364847314550578
6.20000000000000	0.0387442921264864
6.30000000000000	0.0408235343681453
6.40000000000000	0.0427287694496471
6.50000000000000	0.0444662458914880
6.60000000000000	0.0460421430299580
6.70000000000000	0.0474625650312894
6.80000000000000	0.0487335353405761
6.90000000000000	0.0498609915510911
7	0.0508507806797274
7.10000000000000	0.0517086548344132
7.20000000000000	0.0524402672594905
7.30000000000000	0.0530511687451952
7.40000000000000	0.0535468043875480
7.50000000000000	0.0539325106851396
7.60000000000000	0.0542135129594841
7.70000000000000	0.0543949230858194
7.80000000000000	0.0544817375214390
7.90000000000000	0.0544788356188636
8	0.0543909782113856
8.10000000000000	0.0542228064587560
8.20000000000000	0.0539788409410288
8.30000000000000	0.0536634809888184
8.40000000000000	0.0532810042384863
8.50000000000000	0.0528355664010246
8.60000000000000	0.0523312012336693
8.70000000000000	0.0517718207035422
8.80000000000000	0.0511612153328816
8.90000000000000	0.0505030547156980
9	0.0498008881959601
9.10000000000000	0.0490581456976850
9.20000000000000	0.0482781386975861
9.30000000000000	0.0474640613311997
9.40000000000000	0.0466189916236859
9.50000000000000	0.0457458928367727
9.60000000000000	0.0448476149235795
9.70000000000000	0.0439268960833299
9.80000000000000	0.0429863644082282
9.90000000000000	0.0420285396150430
10	0.0410558348541973
10.1000000000000	0.0400705585894354
10.2000000000000	0.0390749165413844
10.3000000000000	0.0380710136885888
10.4000000000000	0.0370608563198436
10.5000000000000	0.0360463541319022
10.6000000000000	0.0350293223668737
10.7000000000000	0.0340114839838693
10.8000000000000	0.0329944718596860
10.9000000000000	0.0319798310135538
11	0.0309690208511927
11.1000000000000	0.0299634174236513
11.2000000000000	0.0289643156966110
11.3000000000000	0.0279729318260642
11.4000000000000	0.0269904054364619
11.5000000000000	0.0260178018976508
11.6000000000000	0.0250561145971008
11.7000000000000	0.0241062672041256
11.8000000000000	0.0231691159229837
11.9000000000000	0.0222454517319258
12	0.0213360026054420
12.1000000000000	0.0204414357171208
12.2000000000000	0.0195623596207131
12.3000000000000	0.0186993264071441
12.4000000000000	0.0178528338353799
12.5000000000000	0.0170233274352073
12.6000000000000	0.0162112025801307
12.7000000000000	0.0154168065287290
12.8000000000000	0.0146404404329582
12.9000000000000	0.0138823613120165
13	0.0131427839905069
13.1000000000000	0.0124218829997701
13.2000000000000	0.0117197944413675
13.3000000000000	0.0110366178118034
13.4000000000000	0.0103724177877014
13.5000000000000	0.00972722597073514
13.6000000000000	0.00910104259172051
13.7000000000000	0.00849383817338003
13.8000000000000	0.00790555515136191
13.9000000000000	0.00733610945320391
14	0.00678539203499711
14.1000000000000	0.00625327037559956
14.2000000000000	0.00573958992830806
14.3000000000000	0.00524417552998063
14.4000000000000	0.00476683276766209
14.5000000000000	0.00430734930283171
14.6000000000000	0.00386549615344865
14.7000000000000	0.00344102893403375
14.8000000000000	0.00303368905406990
14.9000000000000	0.00264320487506293
15	0.00226929282664397
15.1000000000000	0.00191165848214369
15.2000000000000	0.00156999759410377
15.3000000000000	0.00124399709023448
15.4000000000000	0.000933336030357927
15.5000000000000	0.000637686524910855
15.6000000000000	0.000356714615609387
15.7000000000000	9.00811189060935e-05
15.8000000000000	-0.000162557567104377
15.9000000000000	-0.000401548691656496
16	-0.000627242415462694
16.1000000000000	-0.000839991109323167
16.2000000000000	-0.00104014868647010
16.3000000000000	-0.00122806996789509
16.4000000000000	-0.00140411007990798
16.5000000000000	-0.00156862388315363
16.6000000000000	-0.00172196543231880
16.7000000000000	-0.00186448746573822
16.8000000000000	-0.00199654092411572
16.9000000000000	-0.00211847449757225
17	-0.00223063420021784
17.1000000000000	-0.00233336297146247
17.2000000000000	-0.00242700030326442
17.3000000000000	-0.00251188189252617
17.4000000000000	-0.00258833931784819
17.5000000000000	-0.00265669973985289
17.6000000000000	-0.00271728562429714
17.7000000000000	-0.00277041448719956
17.8000000000000	-0.00281639866121183
17.9000000000000	-0.00285554508247403
18	-0.00288815509719947
18.1000000000000	-0.00291452428724814
18.2000000000000	-0.00293494231395048
18.3000000000000	-0.00294969277946153
18.4000000000000	-0.00295905310493105
18.5000000000000	-0.00296329442478847
18.6000000000000	-0.00296268149645438
18.7000000000000	-0.00295747262479946
18.8000000000000	-0.00294791960069012
18.9000000000000	-0.00293426765296978
19	-0.00291675541323336
19.1000000000000	-0.00289561489278026
19.2000000000000	-0.00287107147112848
19.3000000000000	-0.00284334389550008
19.4000000000000	-0.00281264429069427
19.5000000000000	-0.00277917817878304
19.6000000000000	-0.00274314450807783
19.7000000000000	-0.00270473569083010
19.8000000000000	-0.00266413764914526
19.9000000000000	-0.00262152986860011
20	-0.00257708545907325
20.1000000000000	-0.00253097122231334
20.2000000000000	-0.00248334772577778
20.3000000000000	-0.00243436938229555
20.4000000000000	-0.00238418453512491
20.5000000000000	-0.00233293554798127
20.6000000000000	-0.00228075889963569
20.7000000000000	-0.00222778528268984
20.8000000000000	-0.00217413970615529
20.9000000000000	-0.00211994160147397
21	-0.00206530493163069
21.1000000000000	-0.00201033830302424
21.2000000000000	-0.00195514507977652
21.3000000000000	-0.00189982350017011
21.4000000000000	-0.00184446679492343
21.5000000000000	-0.00178916330701500
21.6000000000000	-0.00173399661279310
21.7000000000000	-0.00167904564411165
21.8000000000000	-0.00162438481124681
21.9000000000000	-0.00157008412636002
22	-0.00151620932728780
22.1000000000000	-0.00146282200144444
22.2000000000000	-0.00140997970964321
22.3000000000000	-0.00135773610964187
22.4000000000000	-0.00130614107923388
22.5000000000000	-0.00125524083872389
22.6000000000000	-0.00120507807261918
22.7000000000000	-0.00115569205039830
22.8000000000000	-0.00110711874620806
22.9000000000000	-0.00105939095736469
23	-0.00101253842153642
23.1000000000000	-0.000966587932491669
23.2000000000000	-0.000921563454312657
23.3000000000000	-0.000877486233971276
23.4000000000000	-0.000834374912184562
23.5000000000000	-0.000792245632462820
23.6000000000000	-0.000751112148279195
23.7000000000000	-0.000710985928290319
23.8000000000000	-0.000671876259549547
23.9000000000000	-0.000633790348654157
24	-0.000596733420783659
24.1000000000000	-0.000560708816579978
24.2000000000000	-0.000525718086838732
24.3000000000000	-0.000491761084972882
24.4000000000000	-0.000458836057229926
24.5000000000000	-0.000426939730634539
24.6000000000000	-0.000396067398643638
24.7000000000000	-0.000366213004499006
24.8000000000000	-0.000337369222271581
24.9000000000000	-0.000309527535590475
25	-0.000282678314059893
